OFDM-based Waveforms for Joint Sensing and Communications Robust to Frequency Selective IQ Imbalance

Orthogonal frequency-division multiplexing (OFDM) is a promising waveform candidate for future joint sensing and communication systems. It is well known that the OFDM waveform is vulnerable to in-phase and quadrature-phase (IQ) imbalance, which increases the noise floor in a range-Doppler map (RDM). A state-of-the-art method for robustifying the OFDM waveform against IQ imbalance avoids an increased noise floor, but it generates additional ghost objects in the RDM [1]. A consequence of these additional ghost objects is a reduction of the maximum unambiguous range. In this work, a novel OFDM-based waveform robust to IQ imbalance is proposed, which neither increases the noise floor nor reduces the maximum unambiguous range. The latter is achieved by shifting the ghost objects in the RDM to different velocities such that their range variations observed over several consecutive RDMs do not correspond to the observed velocity. This allows tracking algorithms to identify them as ghost objects and eliminate them for the follow-up processing steps. Moreover, we propose complete communication systems for both the proposed waveform as well as for the state-of-the-art waveform, including methods for channel estimation, synchronization, and data estimation that are specifically designed to deal with frequency selective IQ imbalance which occurs in wideband systems. The effectiveness of these communication systems is demonstrated by means of bit error ratio (BER) simulations.

==> SimData/IQ_Imbalance_LPF.dat <==
   1.0000000000000000e+00  -4.6724549700741469e-02  -1.1880086282229982e+01
   6.0000000000000000e+00  -4.2087553084879104e-02  -1.1679589459577983e+01
   1.1000000000000000e+01  -3.7503487025276172e-02  -1.1458811069935749e+01
   1.6000000000000000e+01  -3.3012269096385771e-02  -1.1218694539650869e+01
   2.2000000000000000e+01  -2.7799834818424185e-02  -1.0906619069084798e+01
   2.7000000000000000e+01  -2.3646705682044189e-02  -1.0628133693530160e+01
   3.2000000000000000e+01  -1.9703049466146094e-02  -1.0334443685197414e+01
   3.7000000000000000e+01  -1.5999472173893636e-02  -1.0027119284590000e+01
   4.2000000000000000e+01  -1.2562862702596878e-02  -9.7078230415622926e+00
   4.7000000000000000e+01  -9.4160051430739466e-03  -9.3782839596157430e+00
   5.2000000000000000e+01  -6.5773078873924140e-03  -9.0402710598365559e+00
   5.8000000000000000e+01  -3.5968700819754007e-03  -8.6259797852204798e+00
   6.3000000000000000e+01  -1.4785921233352317e-03  -8.2755820256291770e+00
   6.8000000000000000e+01   3.0298921892224495e-04  -7.9223416217671740e+00
   7.3000000000000000e+01   1.7481004443338222e-03  -7.5679241534183035e+00
   7.8000000000000000e+01   2.8608901535416287e-03  -7.2139160692682225e+00
   8.3000000000000000e+01   3.6490600295234765e-03  -6.8618092829660782e+00
   8.8000000000000000e+01   4.1234446490174825e-03  -6.5129888789750225e+00
   9.4000000000000000e+01   4.2976995049859301e-03  -6.1005207509202677e+00
   9.9000000000000000e+01   4.1324110934055636e-03  -5.7632254011408861e+00
   1.0400000000000000e+02   3.7037179798707909e-03  -5.4328432882848006e+00
   1.0900000000000000e+02   3.0305967495405373e-03  -5.1102449016418063e+00
   1.1400000000000000e+02   2.1328137314798878e-03  -4.7961768966663456e+00
   1.1900000000000000e+02   1.0305429385554232e-03  -4.4912660301542786e+00
   1.2400000000000000e+02  -2.5597429931911719e-04  -4.1960246305321931e+00
   1.3000000000000000e+02  -2.0148532122080676e-03  -3.8550611248922451e+00
   1.3500000000000000e+02  -3.6369553129187437e-03  -3.5823760481633826e+00
   1.4000000000000000e+02  -5.3812317771234630e-03  -3.3203136473663974e+00
   1.4500000000000000e+02  -7.2298623319539956e-03  -3.0689866834055692e+00
   1.5000000000000000e+02  -9.1660154184184384e-03  -2.8284343996910906e+00
   1.5500000000000000e+02  -1.1173928441265746e-02  -2.5986308861152381e+00
   1.6000000000000000e+02  -1.3238957201199497e-02  -2.3794931667543224e+00
   1.6600000000000000e+02  -1.5773452957270395e-02  -2.1304173736702765e+00
   1.7100000000000000e+02  -1.7918212941971046e-02  -1.9342197267638142e+00
   1.7600000000000000e+02  -2.0080873052050086e-02  -1.7481255133457552e+00
   1.8100000000000000e+02  -2.2251502013952096e-02  -1.5718904521556709e+00
   1.8600000000000000e+02  -2.4421207162130365e-02  -1.4052476778975418e+00
   1.9100000000000000e+02  -2.6582081197364049e-02  -1.2479126779030878e+00
   1.9600000000000000e+02  -2.8727143614297956e-02  -1.0995876884848386e+00
   2.0100000000000000e+02  -3.0850278880955928e-02  -9.5996557561446139e-01
   2.0700000000000000e+02  -3.3361668066178018e-02  -8.0346573657048737e-01
   2.1200000000000000e+02  -3.5418893595978385e-02  -6.8188372351539783e-01
   2.1700000000000000e+02  -3.7439698007595834e-02  -5.6799550365634843e-01
   2.2200000000000000e+02  -3.9420912288136267e-02  -4.6148664161558628e-01
   2.2700000000000000e+02  -4.1359913076413513e-02  -3.6204648389023220e-01
   2.3200000000000000e+02  -4.3254568098212709e-02  -2.6936960425268808e-01
   2.3700000000000000e+02  -4.5103184888625969e-02  -1.8315698302961181e-01
   2.4300000000000000e+02  -4.7258948422052915e-02  -8.7824551835453235e-02
   2.4800000000000000e+02  -4.9002189913729843e-02  -1.4818056803719060e-02
   2.5300000000000000e+02  -5.0696397953594707e-02   5.2628267596034561e-02
   2.5800000000000000e+02  -5.2341245393468294e-02   1.1477845079398463e-01
   2.6300000000000000e+02  -5.3936633734605666e-02   1.7188715748233818e-01
   2.6800000000000000e+02  -5.5482662667786897e-02   2.2419955045780071e-01
   2.7300000000000000e+02  -5.6979602529535933e-02   2.7195124631986545e-01
   2.7900000000000000e+02  -5.8711727683436243e-02   3.2355085109564286e-01
   2.8400000000000000e+02  -6.0102309032488699e-02   3.6205165318567012e-01
   2.8900000000000000e+02  -6.1445540041603075e-02   3.9668236645706756e-01
   2.9400000000000000e+02  -6.2742165106463910e-02   4.2763955869376247e-01
   2.9900000000000000e+02  -6.3992995721563473e-02   4.5511100449288122e-01
   3.0400000000000000e+02  -6.5198896813643881e-02   4.7927594416226427e-01
   3.0900000000000000e+02  -6.6360774676107792e-02   5.0030536153543892e-01
   3.1500000000000000e+02  -6.7698238407905231e-02   5.2163076035374090e-01
   3.2000000000000000e+02  -6.8766593150466515e-02   5.3632508449322813e-01
   3.2500000000000000e+02  -6.9793987267769975e-02   5.4837899778638644e-01
   3.3000000000000000e+02  -7.0781399217473062e-02   5.5793207150930613e-01
   3.3500000000000000e+02  -7.1729806390104844e-02   5.6511719471851762e-01
   3.4000000000000000e+02  -7.2640179954338802e-02   5.7006087831053520e-01
   3.4500000000000000e+02  -7.3513480429874378e-02   5.7288355441787431e-01
   3.5100000000000000e+02  -7.4513835406368245e-02   5.7363206824453172e-01
   3.5600000000000000e+02  -7.5308880282435431e-02   5.7218436174989407e-01
   3.6100000000000000e+02  -7.6069813670272213e-02   5.6896355289068978e-01
   3.6600000000000000e+02  -7.6797516288206302e-02   5.6406766075451742e-01
   3.7100000000000000e+02  -7.7492844026916030e-02   5.5759006710344039e-01
   3.7600000000000000e+02  -7.8156626473718571e-02   5.4961976709056160e-01
   3.8100000000000000e+02  -7.8789665724483093e-02   5.4024161086868716e-01
   3.8700000000000000e+02  -7.9509819082411837e-02   5.2724315128340571e-01
   3.9200000000000000e+02  -8.0077905518537218e-02   5.1504743308935552e-01
   3.9700000000000000e+02  -8.0617621125120165e-02   5.0169017559364093e-01
   4.0200000000000000e+02  -8.1129644607111362e-02   4.8724125514356764e-01
   4.0700000000000000e+02  -8.1614624320231366e-02   4.7176751596565936e-01
   4.1200000000000000e+02  -8.2073178160170235e-02   4.5533295814356833e-01
   4.1700000000000000e+02  -8.2505893543063036e-02   4.3799891789535472e-01
   4.2300000000000000e+02  -8.2991827348871006e-02   4.1609344143711624e-01
   4.2800000000000000e+02  -8.3369616077017317e-02   3.9698441283759145e-01
   4.3300000000000000e+02  -8.3723242275716592e-02   3.7715624636338241e-01
   4.3800000000000000e+02  -8.4053166585357775e-02   3.5666089900954390e-01
   4.4300000000000000e+02  -8.4359819984066498e-02   3.3554849086076555e-01
   4.4800000000000000e+02  -8.4643604039400744e-02   3.1386744560984159e-01
   4.5300000000000000e+02  -8.4904891170303753e-02   2.9166462599716869e-01
   4.5900000000000000e+02  -8.5189221468412901e-02   2.6439637610584921e-01
   4.6400000000000000e+02  -8.5402184336364706e-02   2.4120374820510371e-01
   4.6900000000000000e+02  -8.5593649220933044e-02   2.1763031254643650e-01
   4.7400000000000000e+02  -8.5763868971627799e-02   1.9371775509847566e-01
   4.7900000000000000e+02  -8.5913068602407661e-02   1.6950683736599048e-01
   4.8400000000000000e+02  -8.6041445503849401e-02   1.4503750839143237e-01
   4.8900000000000000e+02  -8.6149169635015177e-02   1.2034901422814581e-01
   4.9500000000000000e+02  -8.6251375942552611e-02   9.0487907175915483e-02
   5.0000000000000000e+02  -8.6314128100753673e-02   6.5452615802925607e-02
   5.0500000000000000e+02  -8.6356588834398340e-02   4.0320260683984532e-02
   5.1000000000000000e+02  -8.6378814449996066e-02   1.5128287198405643e-02
   5.1500000000000000e+02  -8.6380834424685138e-02  -1.0086020967321196e-02
   5.2000000000000000e+02  -8.6362651437633442e-02  -3.5285440691673498e-02
   5.2500000000000000e+02  -8.6324241372897847e-02  -6.0432708480719244e-02
   5.3000000000000000e+02  -8.6265553293717656e-02  -8.5490419403753792e-02
   5.3600000000000000e+02  -8.6168249164241817e-02  -1.1538842609454436e-01
   5.4100000000000000e+02  -8.6064637593820770e-02  -1.4011609805763925e-01
   5.4600000000000000e+02  -8.5940403968481571e-02  -1.6463237915945372e-01
   5.5100000000000000e+02  -8.5795383794380897e-02  -1.8889815100656904e-01
   5.5600000000000000e+02  -8.5629385181903994e-02  -2.1287361383721315e-01
   5.6100000000000000e+02  -8.5442188658126583e-02  -2.3651817751344595e-01
   5.6600000000000000e+02  -8.5233546958515705e-02  -2.5979035005226425e-01
   5.7200000000000000e+02  -8.4954479702081032e-02  -2.8716547094710343e-01
   5.7700000000000000e+02  -8.4697649812152442e-02  -3.0946715001361191e-01
   5.8200000000000000e+02  -8.4418394007137909e-02  -3.3125625153506455e-01
   5.8700000000000000e+02  -8.4116345665938841e-02  -3.5248620912983153e-01
   5.9200000000000000e+02  -8.3791109071886472e-02  -3.7310892197470302e-01
   5.9700000000000000e+02  -8.3442259149531073e-02  -3.9307462033698570e-01
   6.0200000000000000e+02  -8.3069341210344372e-02  -4.1233172610146696e-01
   6.0800000000000000e+02  -8.2589385554436734e-02  -4.3442939228724420e-01
   6.1300000000000000e+02  -8.2161770052033734e-02  -4.5193619084116321e-01
   6.1800000000000000e+02  -8.1708429922002335e-02  -4.6855546989102237e-01
   6.2300000000000000e+02  -8.1228783839588203e-02  -4.8422640501245340e-01
   6.2800000000000000e+02  -8.0722220006073653e-02  -4.9888554307651312e-01
   6.3300000000000000e+02  -8.0188096152051025e-02  -5.1246662347236338e-01
   6.3800000000000000e+02  -7.9625739628575110e-02  -5.2490039169571645e-01
   6.4400000000000000e+02  -7.8912652982884302e-02  -5.3820422570568560e-01
   6.4900000000000000e+02  -7.8285668607679715e-02  -5.4785411944040163e-01
   6.5400000000000000e+02  -7.7628098070048335e-02  -5.5611265021692802e-01
   6.5900000000000000e+02  -7.6939144892400058e-02  -5.6289576869122016e-01
   6.6400000000000000e+02  -7.6217984899165647e-02  -5.6811532774714024e-01
   6.6900000000000000e+02  -7.5463767352070388e-02  -5.7167884271084901e-01
   6.7400000000000000e+02  -7.4675616365059816e-02  -5.7348924245221866e-01
   6.8000000000000000e+02  -7.3683775302090138e-02  -5.7320375622869690e-01
   6.8500000000000000e+02  -7.2817775391957218e-02  -5.7079134396128595e-01
   6.9000000000000000e+02  -7.1914892875882930e-02  -5.6628130712217484e-01
   6.9500000000000000e+02  -7.0974169837087930e-02  -5.5955439391079054e-01
   7.0000000000000000e+02  -6.9994636904303076e-02  -5.5048533296069735e-01
   7.0500000000000000e+02  -6.8975317543530146e-02  -5.3894253504448031e-01
   7.1000000000000000e+02  -6.7915233060248825e-02  -5.2478778982579044e-01
   7.1600000000000000e+02  -6.6587949488616349e-02  -5.0414946480889000e-01
   7.2100000000000000e+02  -6.5434764639258569e-02  -4.8372734000571427e-01
   7.2600000000000000e+02  -6.4237741824756278e-02  -4.6020292435398247e-01
   7.3100000000000000e+02  -6.2995967796265928e-02  -4.3340685069704321e-01
   7.3600000000000000e+02  -6.1708568436933620e-02  -4.0316155275320753e-01
   7.4100000000000000e+02  -6.0374720526013892e-02  -3.6928098418428235e-01
   7.4600000000000000e+02  -5.8993665072477164e-02  -3.3157035544526536e-01
   7.5200000000000000e+02  -5.7273134128549286e-02  -2.8097436549372645e-01
   7.5700000000000000e+02  -5.5785966400064613e-02  -2.3410737353877664e-01
   7.6200000000000000e+02  -5.4249781915370665e-02  -1.8272566397924095e-01
   7.6700000000000000e+02  -5.2664279270526970e-02  -1.2659552768199589e-01
   7.7200000000000000e+02  -5.1029322532172405e-02  -6.5473710239743355e-02
   7.7700000000000000e+02  -4.9344968220294549e-02   8.9256042925001111e-04
   7.8200000000000000e+02  -4.7611495170382212e-02   7.2765456793241867e-02
   7.8800000000000000e+02  -4.5467262828110533e-02   1.6666436461444789e-01
   7.9300000000000000e+02  -4.3628021483681612e-02   2.5161938383776317e-01
   7.9800000000000000e+02  -4.1742451920819934e-02   3.4297971323729115e-01
   8.0300000000000000e+02  -3.9812164494708924e-02   4.4104297085239352e-01
   8.0800000000000000e+02  -3.7839199524043576e-02   5.4611338799109888e-01
   8.1300000000000000e+02  -3.5826077889526076e-02   6.5850067934907486e-01
   8.1800000000000000e+02  -3.3775854958831841e-02   7.7851865344114657e-01
   8.2400000000000000e+02  -3.1271793661152847e-02   9.3305801517889364e-01
   8.2900000000000000e+02  -2.9153706024545589e-02   1.0709769891755840e+00
   8.3400000000000000e+02  -2.7012566363924906e-02   1.2175365954331525e+00
   8.3900000000000000e+02  -2.4854324795571259e-02   1.3730454196555684e+00
   8.4400000000000000e+02  -2.2685783813129357e-02   1.5378033940567306e+00
   8.4900000000000000e+02  -2.0514660539664220e-02   1.7120980163177109e+00
   8.5400000000000000e+02  -1.8349646104530826e-02   1.8962000585554293e+00
   8.5900000000000000e+02  -1.6200460135848638e-02   2.0903587403380683e+00
   8.6500000000000000e+02  -1.3657608426454027e-02   2.3369346578627841e+00
   8.7000000000000000e+02  -1.1582813525837787e-02   2.5539536500568261e+00
   8.7500000000000000e+02  -9.5623421651538365e-03   2.7816156789115354e+00
   8.8000000000000000e+02  -7.6106113413528798e-03   3.0200141953854143e+00
   8.8500000000000000e+02  -5.7431630146752566e-03   3.2691871587897694e+00
   8.9000000000000000e+02  -3.9766203234126163e-03   3.5291090185385272e+00
   8.9500000000000000e+02  -2.3286138400659961e-03   3.7996823950730203e+00
   9.0100000000000000e+02  -5.3361918835537203e-04   4.1381741023005674e+00
   9.0600000000000000e+02   7.8733378381223851e-04   4.4314297406168990e+00
   9.1100000000000000e+02   1.9280698337207358e-03   4.7344441491499936e+00
   9.1600000000000000e+02   2.8683711058060668e-03   5.0467271179482012e+00
   9.2100000000000000e+02   3.5880242959747122e-03   5.3676752565094290e+00
   9.2600000000000000e+02   4.0671522458325393e-03   5.6965662580863778e+00
   9.3100000000000000e+02   4.2865880164785208e-03   6.0325546295046735e+00
   9.3700000000000000e+02   4.1818147199587097e-03   6.4437329645904100e+00
   9.4200000000000000e+02   3.7686429549189659e-03   6.7917399627512083e+00
   9.4700000000000000e+02   3.0441893255828134e-03   7.1432966798789579e+00
   9.5200000000000000e+02   1.9970462814986600e-03   7.4970405961129671e+00
   9.5700000000000000e+02   6.1885063982747290e-04   7.8515002807693577e+00
   9.6200000000000000e+02  -1.0952882466955804e-03   8.2051070580660195e+00
   9.6700000000000000e+02  -3.1464077326230910e-03   8.5562097967640511e+00
   9.7300000000000000e+02  -6.0478497908991180e-03   8.9718085552117515e+00
   9.7800000000000000e+02  -8.8231029036562880e-03   9.3113022698632193e+00
   9.8300000000000000e+02  -1.1909657652135475e-02   9.6426784519978241e+00
   9.8800000000000000e+02  -1.5290002581339057e-02   9.9641632453527649e+00
   9.9300000000000000e+02  -1.8942210934830950e-02   1.0274017523273116e+01
   9.9800000000000000e+02  -2.2840187376936716e-02   1.0570563346833410e+01
   1.0030000000000000e+03  -2.6954033024363944e-02   1.0852209999384286e+01
   1.0090000000000000e+03  -3.2128607389245833e-02   1.1168446378968326e+01
   1.0140000000000000e+03  -3.6596553854421066e-02   1.1412301402885504e+01
   1.0190000000000000e+03  -4.1165217361553541e-02   1.1637028789152694e+01
   1.0240000000000000e+03  -4.5794852099762751e-02   1.1841648420236510e+01


==> SimData/IQ_Imbalance_LPF_Nc512.dat <==
  -2.5600000000000000e+02  -2.3362274850370734e-02  -5.9400431411149945e+00
  -2.5500000000000000e+02  -2.2432990113446627e-02  -5.9011869643474526e+00
  -2.5400000000000000e+02  -2.1506003695618670e-02  -5.8606691288572250e+00
  -2.5300000000000000e+02  -2.0582608680776771e-02  -5.8185143945763533e+00
  -2.5200000000000000e+02  -1.9664094555054579e-02  -5.7747499847542283e+00
  -2.5100000000000000e+02  -1.8751743512638086e-02  -5.7294055349678796e+00
  -2.5000000000000000e+02  -1.7846826749208899e-02  -5.6825130340050434e+00
  -2.4900000000000000e+02  -1.6950600764376378e-02  -5.6341067567783263e+00
  -2.4800000000000000e+02  -1.6064303694622917e-02  -5.5842231894841623e+00
  -2.4700000000000000e+02  -1.5189151698270287e-02  -5.5329009472737392e+00
  -2.4600000000000000e+02  -1.4326335413766211e-02  -5.4801806847545960e+00
  -2.4500000000000000e+02  -1.3477016512181972e-02  -5.4261049996921402e+00
  -2.4400000000000000e+02  -1.2642324364191215e-02  -5.3707183303265680e+00
  -2.4300000000000000e+02  -1.1823352841022094e-02  -5.3140668467650745e+00
  -2.4200000000000000e+02  -1.1021157267869397e-02  -5.2561983369490903e+00
  -2.4100000000000000e+02  -1.0236751547122225e-02  -5.1971620877322806e+00
  -2.4000000000000000e+02  -9.4711054674154749e-03  -5.1370087616365581e+00
  -2.3900000000000000e+02  -8.7251422130786849e-03  -5.0757902698805122e+00
  -2.3800000000000000e+02  -7.9997360869468181e-03  -5.0135596422950046e+00
  -2.3700000000000000e+02  -7.2957104577885401e-03  -4.9503708947594864e+00
  -2.3600000000000000e+02  -6.6138359418446702e-03  -4.8862788947998670e+00
  -2.3500000000000000e+02  -5.9548288260677373e-03  -4.8213392259989130e+00
  -2.3400000000000000e+02  -5.3193497387821753e-03  -4.7556080518655621e+00
  -2.3300000000000000e+02  -4.7080025715369733e-03  -4.6891419798078724e+00
  -2.3200000000000000e+02  -4.1213336539949741e-03  -4.6219979258416259e+00
  -2.3100000000000000e+02  -3.5598311817932604e-03  -4.5542329806521558e+00
  -2.3000000000000000e+02  -3.0239248954495590e-03  -4.4859042776058802e+00
  -2.2900000000000000e+02  -2.5139860065742092e-03  -4.4170688632840349e+00
  -2.2800000000000000e+02  -2.0303273659370569e-03  -4.3477835710815338e+00
  -2.2700000000000000e+02  -1.5732038663115455e-03  -4.2781048983820238e+00
  -2.2600000000000000e+02  -1.1428130715117057e-03  -4.2080888877840321e+00
  -2.2500000000000000e+02  -7.3929606166761586e-04  -4.1377910128145849e+00
  -2.2400000000000000e+02  -3.6273848351892068e-04  -4.0672660685265889e+00
  -2.2300000000000000e+02  -1.3171793461497217e-05  -3.9965680673325563e+00
  -2.2200000000000000e+02   3.0942531991373645e-04  -3.9257501403846824e+00
  -2.2100000000000000e+02   6.0512534777729110e-04  -3.8548644447654765e+00
  -2.2000000000000000e+02   8.7405022216691108e-04  -3.7839620767091509e+00
  -2.1900000000000000e+02   1.1163694413158787e-03  -3.7130929910284269e+00
  -2.1800000000000000e+02   1.3322980746200419e-03  -3.6423059268776408e+00
  -2.1700000000000000e+02   1.5220946627914067e-03  -3.5716483399394749e+00
  -2.1600000000000000e+02   1.6860590287597899e-03  -3.5011663410808302e+00
  -2.1500000000000000e+02   1.8245300147617383e-03  -3.4309046414830418e+00
  -2.1400000000000000e+02   1.9378831607927416e-03  -3.3609065042135837e+00
  -2.1300000000000000e+02   2.0265283392351119e-03  -3.2912137021703116e+00
  -2.1200000000000000e+02   2.0909073599793548e-03  -3.2218664822952050e+00
  -2.1100000000000000e+02   2.1314915597993589e-03  -3.1529035359247151e+00
  -2.1000000000000000e+02   2.1487793890764828e-03  -3.0843619751145783e+00
  -2.0900000000000000e+02   2.1432940082392604e-03  -3.0162773147523367e+00
  -2.0800000000000000e+02   2.1155809055073416e-03  -2.9486834602473655e+00
  -2.0700000000000000e+02   2.0662055467027818e-03  -2.8816127005704417e+00
  -2.0600000000000000e+02   1.9957510670099432e-03  -2.8150957063958102e+00
  -2.0500000000000000e+02   1.9048160137097869e-03  -2.7491615330869155e+00
  -2.0400000000000000e+02   1.7940121479873561e-03  -2.6838376282547109e+00
  -2.0300000000000000e+02   1.6639623130346171e-03  -2.6191498436095055e+00
  -2.0200000000000000e+02   1.5152983747702686e-03  -2.5551224508208970e+00
  -2.0100000000000000e+02   1.3486592406156683e-03  -2.4917781610976824e+00
  -2.0000000000000000e+02   1.1646889609290278e-03  -2.4291381481971146e+00
  -1.9900000000000000e+02   9.6403491686036791e-04  -2.3672220745749937e+00
  -1.9800000000000000e+02   7.4734609760301884e-04  -2.3060481203894900e+00
  -1.9700000000000000e+02   5.1527146927771161e-04  -2.2456330150771366e+00
  -1.9600000000000000e+02   2.6845843695733063e-04  -2.1859920712243510e+00
  -1.9500000000000000e+02   7.5514006995791583e-06  -2.1271392204659731e+00
  -1.9400000000000000e+02  -2.6680959417768602e-04  -2.0690870511502863e+00
  -1.9300000000000000e+02  -5.5399011289952727e-04  -2.0118468475197648e+00
  -1.9200000000000000e+02  -8.5336249395329133e-04  -1.9554286301669943e+00
  -1.9100000000000000e+02  -1.1643069200329981e-03  -1.8998411975365073e+00
  -1.9000000000000000e+02  -1.4862123989291542e-03  -1.8450921682546577e+00
  -1.8900000000000000e+02  -1.8184776564593719e-03  -1.7911880240816935e+00
  -1.8800000000000000e+02  -2.1605119438477538e-03  -1.7381341532928003e+00
  -1.8700000000000000e+02  -2.5117357622487235e-03  -1.6859348943069379e+00
  -1.8600000000000000e+02  -2.8715815073376283e-03  -1.6345935793948847e+00
  -1.8500000000000000e+02  -3.2394940370830683e-03  -1.5841125783107353e+00
  -1.8400000000000000e+02  -3.6149311659769978e-03  -1.5344933417027831e+00
  -1.8300000000000000e+02  -3.9973640891046158e-03  -1.4857364441724092e+00
  -1.8200000000000000e+02  -4.3862777395381469e-03  -1.4378416268608236e+00
  -1.8100000000000000e+02  -4.7811710825769183e-03  -1.3908078394557657e+00
  -1.8000000000000000e+02  -5.1815573503914414e-03  -1.3446332815203266e+00
  -1.7900000000000000e+02  -5.5869642206328729e-03  -1.2993154430576186e+00
  -1.7800000000000000e+02  -5.9969339425365864e-03  -1.2548511442348478e+00
  -1.7700000000000000e+02  -6.4110234140235534e-03  -1.2112365741996229e+00
  -1.7600000000000000e+02  -6.8288042132270133e-03  -1.1684673289313949e+00
  -1.7500000000000000e+02  -7.2498625878097966e-03  -1.1265384480788272e+00
  -1.7400000000000000e+02  -7.6737994053434067e-03  -1.0854444507424106e+00
  -1.7300000000000000e+02  -8.1002300679243189e-03  -1.0451793701690317e+00
  -1.7200000000000000e+02  -8.5287843940896613e-03  -1.0057367873327632e+00
  -1.7100000000000000e+02  -8.9591064709855228e-03  -9.6710986338191107e-01
  -1.7000000000000000e+02  -9.3908544796121318e-03  -9.2929137093931224e-01
  -1.6900000000000000e+02  -9.8237004958492968e-03  -8.9227372424794338e-01
  -1.6800000000000000e+02  -1.0257330269832110e-02  -8.5604900815885543e-01
  -1.6700000000000000e+02  -1.0691442986121735e-02  -8.2060900596372788e-01
  -1.6600000000000000e+02  -1.1125751006976048e-02  -7.8594522607783568e-01
  -1.6500000000000000e+02  -1.1559979600903658e-02  -7.5204892758356812e-01
  -1.6400000000000000e+02  -1.1993866658541574e-02  -7.1891114464757522e-01
  -1.6300000000000000e+02  -1.2427162397785629e-02  -6.8652270982778352e-01
  -1.6200000000000000e+02  -1.2859629059956468e-02  -6.5487427628954220e-01
  -1.6100000000000000e+02  -1.3291040598682025e-02  -6.2395633895154345e-01
  -1.6000000000000000e+02  -1.3721182363038265e-02  -5.9375925458527490e-01
  -1.5900000000000000e+02  -1.4149850776394080e-02  -5.6427326089258389e-01
  -1.5800000000000000e+02  -1.4576853012272795e-02  -5.3548849458779268e-01
  -1.5700000000000000e+02  -1.5002006668462908e-02  -5.0739500851187536e-01
  -1.5600000000000000e+02  -1.5425139440477964e-02  -4.7998278780723175e-01
  -1.5500000000000000e+02  -1.5846088795398838e-02  -4.5324176518203835e-01
  -1.5400000000000000e+02  -1.6264701647012214e-02  -4.2716183529429658e-01
  -1.5300000000000000e+02  -1.6680834033089009e-02  -4.0173286828524618e-01
  -1.5200000000000000e+02  -1.7094350795556212e-02  -3.7694472249274491e-01
  -1.5100000000000000e+02  -1.7505125264236976e-02  -3.5278725637496772e-01
  -1.5000000000000000e+02  -1.7913038944763038e-02  -3.2925033967453848e-01
  -1.4900000000000000e+02  -1.8317981211192103e-02  -3.0632386385340848e-01
  -1.4800000000000000e+02  -1.8719849003797917e-02  -2.8399775182817472e-01
  -1.4700000000000000e+02  -1.9118546532444769e-02  -2.6226196703542720e-01
  -1.4600000000000000e+02  -1.9513984985895461e-02  -2.4110652185591902e-01
  -1.4500000000000000e+02  -1.9906082247354462e-02  -2.2052148542619915e-01
  -1.4400000000000000e+02  -2.0294762616499484e-02  -2.0049699086549133e-01
  -1.4300000000000000e+02  -2.0679956538206756e-02  -1.8102324194511665e-01
  -1.4200000000000000e+02  -2.1061600338140252e-02  -1.6209051922699291e-01
  -1.4100000000000000e+02  -2.1439635965330550e-02  -1.4368918569709649e-01
  -1.4000000000000000e+02  -2.1814010741840806e-02  -1.2580969191888342e-01
  -1.3900000000000000e+02  -2.2184677119582275e-02  -1.0844258073135027e-01
  -1.3800000000000000e+02  -2.2551592444312984e-02  -9.1578491514806806e-02
  -1.3700000000000000e+02  -2.2914718726832761e-02  -7.5208164047753379e-02
  -1.3600000000000000e+02  -2.3274022421355733e-02  -5.9322441976290378e-02
  -1.3500000000000000e+02  -2.3629474211026458e-02  -4.3912275917728956e-02
  -1.3400000000000000e+02  -2.3981048800528759e-02  -2.8968726218526326e-02
  -1.3300000000000000e+02  -2.4328724715711070e-02  -1.4482965386258706e-02
  -1.3200000000000000e+02  -2.4672484110147275e-02  -4.4628021462626800e-04
  -1.3100000000000000e+02  -2.5012312578531037e-02   1.3149926380730724e-02
  -1.3000000000000000e+02  -2.5348198976797354e-02   2.6314133798016028e-02
  -1.2900000000000000e+02  -2.5680135248846159e-02   3.9054702440224728e-02
  -1.2800000000000000e+02  -2.6008116259743363e-02   5.1379872645392288e-02
  -1.2700000000000000e+02  -2.6332139635263485e-02   6.3297763840996404e-02
  -1.2600000000000000e+02  -2.6652205607629098e-02   7.4816373908046407e-02
  -1.2500000000000000e+02  -2.6968316867302833e-02   8.5943578741168064e-02
  -1.2400000000000000e+02  -2.7280478420680654e-02   9.6687131991519293e-02
  -1.2300000000000000e+02  -2.7588697453532207e-02   1.0705466498005965e-01
  -1.2200000000000000e+02  -2.7892983200032306e-02   1.1705368676938956e-01
  -1.2100000000000000e+02  -2.8193346817225906e-02   1.2669158438279179e-01
  -1.2000000000000000e+02  -2.8489801264767967e-02   1.3597562315993220e-01
  -1.1900000000000000e+02  -2.8782361189779837e-02   1.4491294723886616e-01
  -1.1800000000000000e+02  -2.9071042816664006e-02   1.5351058015503266e-01
  -1.1700000000000000e+02  -2.9355863841718122e-02   1.6177542554782237e-01
  -1.1600000000000000e+02  -2.9636843332393692e-02   1.6971426796652381e-01
  -1.1500000000000000e+02  -2.9914001631044018e-02   1.7733377376704107e-01
  -1.1400000000000000e+02  -3.0187360263006946e-02   1.8464049209213906e-01
  -1.1300000000000000e+02  -3.0456941848875041e-02   1.9164085592774879e-01
  -1.1200000000000000e+02  -3.0722770020801538e-02   1.9834118322853220e-01
  -1.1100000000000000e+02  -3.0984869342697896e-02   2.0474767810630909e-01
  -1.1000000000000000e+02  -3.1243265234181805e-02   2.1086643207532077e-01
  -1.0900000000000000e+02  -3.1497983898132964e-02   2.1670342534852061e-01
  -1.0800000000000000e+02  -3.1749052251722254e-02   2.2226452817973319e-01
  -1.0700000000000000e+02  -3.1996497860781736e-02   2.2755550224644183e-01
  -1.0600000000000000e+02  -3.2240348877382752e-02   2.3258200206867854e-01
  -1.0500000000000000e+02  -3.2480633980499274e-02   2.3734957645947782e-01
  -1.0400000000000000e+02  -3.2717382319629285e-02   2.4186367000285494e-01
  -1.0300000000000000e+02  -3.2950623461259598e-02   2.4612962455537130e-01
  -1.0200000000000000e+02  -3.3180387338053896e-02   2.5015268076771807e-01
  -1.0100000000000000e+02  -3.3406704200654225e-02   2.5393797962294395e-01
  -1.0000000000000000e+02  -3.3629604571984328e-02   2.5749056398816317e-01
  -9.9000000000000000e+01  -3.3849119203952616e-02   2.6081538017686984e-01
  -9.8000000000000000e+01  -3.4065279036448792e-02   2.6391727951905963e-01
  -9.7000000000000000e+01  -3.4278115158540290e-02   2.6680101993671473e-01
  -9.6000000000000000e+01  -3.4487658771765073e-02   2.6947126752223993e-01
  -9.5000000000000000e+01  -3.4693941155440333e-02   2.7193259811776677e-01
  -9.4000000000000000e+01  -3.4896993633884987e-02   2.7418949889319250e-01
  -9.3000000000000000e+01  -3.5096847545483756e-02   2.7624636992123330e-01
  -9.2000000000000000e+01  -3.5293534213496180e-02   2.7810752574768682e-01
  -9.1000000000000000e+01  -3.5487084918543965e-02   2.7977719695539638e-01
  -9.0000000000000000e+01  -3.5677530872692320e-02   2.8125953172043933e-01
  -8.9000000000000000e+01  -3.5864903195052422e-02   2.8255859735925870e-01
  -8.8000000000000000e+01  -3.6049232888836324e-02   2.8367838186545757e-01
  -8.7000000000000000e+01  -3.6230550819795926e-02   2.8462279543526980e-01
  -8.6000000000000000e+01  -3.6408887695978609e-02   2.8539567198064514e-01
  -8.5000000000000000e+01  -3.6584274048737542e-02   2.8600077062899348e-01
  -8.4000000000000000e+01  -3.6756740214937189e-02   2.8644177720893532e-01
  -8.3000000000000000e+01  -3.6926316320294972e-02   2.8672230572117907e-01
  -8.2000000000000000e+01  -3.7093032263804282e-02   2.8684589979391917e-01
  -8.1000000000000000e+01  -3.7256917703184123e-02   2.8681603412226458e-01
  -8.0000000000000000e+01  -3.7418002041306297e-02   2.8663611589103427e-01
  -7.9000000000000000e+01  -3.7576314413550027e-02   2.8630948618060875e-01
  -7.8000000000000000e+01  -3.7731883676035194e-02   2.8583942135542334e-01
  -7.7000000000000000e+01  -3.7884738394694750e-02   2.8522913443472192e-01
  -7.6000000000000000e+01  -3.8034906835136106e-02   2.8448177644534417e-01
  -7.5000000000000000e+01  -3.8182416953256304e-02   2.8360043775635596e-01
  -7.4000000000000000e+01  -3.8327296386568066e-02   2.8258814939524413e-01
  -7.3000000000000000e+01  -3.8469572446200029e-02   2.8144788434561147e-01
  -7.2000000000000000e+01  -3.8609272109536297e-02   2.8018255882629073e-01
  -7.1000000000000000e+01  -3.8746422013458015e-02   2.7879503355172058e-01
  -7.0000000000000000e+01  -3.8881048448157873e-02   2.7728811497367561e-01
  -6.9000000000000000e+01  -3.9013177351491402e-02   2.7566455650425459e-01
  -6.8000000000000000e+01  -3.9142834303839857e-02   2.7392705972020082e-01
  -6.7000000000000000e+01  -3.9270044523452508e-02   2.7207827554867015e-01
  -6.6000000000000000e+01  -3.9394832862241547e-02   2.7012080543434341e-01
  -6.5000000000000000e+01  -3.9517223802005841e-02   2.6805720248829223e-01
  -6.4000000000000000e+01  -3.9637241451053518e-02   2.6588997261839165e-01
  -6.3000000000000000e+01  -3.9754909541205918e-02   2.6362157564170263e-01
  -6.2000000000000000e+01  -3.9870251425154712e-02   2.6125442637880464e-01
  -6.1000000000000000e+01  -3.9983290074154465e-02   2.5879089573038788e-01
  -6.0000000000000000e+01  -4.0094048076025512e-02   2.5623331173618102e-01
  -5.9000000000000000e+01  -4.0202547633453378e-02   2.5358396061653171e-01
  -5.8000000000000000e+01  -4.0308810562560082e-02   2.5084508779682052e-01
  -5.7000000000000000e+01  -4.0412858291733134e-02   2.4801889891488316e-01
  -5.6000000000000000e+01  -4.0514711860695218e-02   2.4510756081180110e-01
  -5.5000000000000000e+01  -4.0614391919794102e-02   2.4211320250622714e-01
  -5.4000000000000000e+01  -4.0711918729503527e-02   2.3903791615248526e-01
  -5.3000000000000000e+01  -4.0807312160115683e-02   2.3588375798282907e-01
  -5.2000000000000000e+01  -4.0900591691612587e-02   2.3265274923401302e-01
  -5.1000000000000000e+01  -4.0991776413703440e-02   2.2934687705849729e-01
  -5.0000000000000000e+01  -4.1080885026016867e-02   2.2596809542058036e-01
  -4.9000000000000000e+01  -4.1167935838430092e-02   2.2251832597779181e-01
  -4.8000000000000000e+01  -4.1252946771531518e-02   2.1899945894767792e-01
  -4.7000000000000000e+01  -4.1335935357200537e-02   2.1541335396051770e-01
  -4.6000000000000000e+01  -4.1416918739294428e-02   2.1176184089803615e-01
  -4.5000000000000000e+01  -4.1495913674435503e-02   2.0804672071855856e-01
  -4.4000000000000000e+01  -4.1572936532885685e-02   2.0426976626884144e-01
  -4.3000000000000000e+01  -4.1648003299502523e-02   2.0043272308298027e-01
  -4.2000000000000000e+01  -4.1721129574765536e-02   1.9653731016849310e-01
  -4.1000000000000000e+01  -4.1792330575866787e-02   1.9258522078016135e-01
  -4.0000000000000000e+01  -4.1861621137858296e-02   1.8857812318169084e-01
  -3.9000000000000000e+01  -4.1929015714846085e-02   1.8451766139564366e-01
  -3.8000000000000000e+01  -4.1994528381228857e-02   1.8040545594188898e-01
  -3.7000000000000000e+01  -4.2058172832969420e-02   1.7624310456491551e-01
  -3.6000000000000000e+01  -4.2119962388897092e-02   1.7203218295025724e-01
  -3.5000000000000000e+01  -4.2179909992033249e-02   1.6777424543038311e-01
  -3.4000000000000000e+01  -4.2238028210934420e-02   1.6347082568028687e-01
  -3.3000000000000000e+01  -4.2294329241048256e-02   1.5912343740324084e-01
  -3.2000000000000000e+01  -4.2348824906076221e-02   1.5473357500680648e-01
  -3.1000000000000000e+01  -4.2401526659341215e-02   1.5030271426953482e-01
  -3.0000000000000000e+01  -4.2452445585151877e-02   1.4583231299858376e-01
  -2.9000000000000000e+01  -4.2501592400161881e-02   1.4132381167868377e-01
  -2.8000000000000000e+01  -4.2548977454720083e-02   1.3677863411248839e-01
  -2.7000000000000000e+01  -4.2594610734206451e-02   1.3219818805292496e-01
  -2.6000000000000000e+01  -4.2638501860351508e-02   1.2758386582757458e-01
  -2.5000000000000000e+01  -4.2680660092535072e-02   1.2293704495547937e-01
  -2.4000000000000000e+01  -4.2721094329063292e-02   1.1825908875672282e-01
  -2.3000000000000000e+01  -4.2759813108415423e-02   1.1355134695496762e-01
  -2.2000000000000000e+01  -4.2796824610466522e-02   1.0881515627321844e-01
  -2.1000000000000000e+01  -4.2832136657673991e-02   1.0405184102326782e-01
  -2.0000000000000000e+01  -4.2865756716232273e-02   9.9262713688910459e-02
  -1.9000000000000000e+01  -4.2897691897190449e-02   9.4449075503284671e-02
  -1.8000000000000000e+01  -4.2927948957529882e-02   8.9612217020686002e-02
  -1.7000000000000000e+01  -4.2956534301203830e-02   8.4753418682995477e-02
  -1.6000000000000000e+01  -4.2983453980131037e-02   7.9873951381106589e-02
  -1.5000000000000000e+01  -4.3008713695147471e-02   7.4975077011581598e-02
  -1.4000000000000000e+01  -4.3032318796910385e-02   7.0058049028819694e-02
  -1.3000000000000000e+01  -4.3054274286756178e-02   6.5124112992996308e-02
  -1.2000000000000000e+01  -4.3074584817507588e-02   6.0174507114073121e-02
  -1.1000000000000000e+01  -4.3093254694231919e-02   5.5210462792094364e-02
  -1.0000000000000000e+01  -4.3110287874947417e-02   5.0233205154120927e-02
  -9.0000000000000000e+00  -4.3125687971276305e-02   4.5243953587957832e-02
  -8.0000000000000000e+00  -4.3139458249045193e-02   4.0243922273062782e-02
  -7.0000000000000000e+00  -4.3151601628830527e-02   3.5234320708798485e-02
  -6.0000000000000000e+00  -4.3162120686448924e-02   3.0216354240359573e-02
  -5.0000000000000000e+00  -4.3171017653391097e-02   2.5191224582587286e-02
  -4.0000000000000000e+00  -4.3178294417199170e-02   2.0160130341992259e-02
  -3.0000000000000000e+00  -4.3183952521787861e-02   1.5124267537180299e-02
  -2.0000000000000000e+00  -4.3187993167705996e-02   1.0084830118006092e-02
  -1.0000000000000000e+00  -4.3190417212342569e-02   5.0430104836606017e-03
   0.0000000000000000e+00  -4.3191225170071790e-02   0.0000000000000000e+00
   1.0000000000000000e+00  -4.3190417212342569e-02  -5.0430104836606017e-03
   2.0000000000000000e+00  -4.3187993167705996e-02  -1.0084830118006092e-02
   3.0000000000000000e+00  -4.3183952521787861e-02  -1.5124267537180299e-02
   4.0000000000000000e+00  -4.3178294417199170e-02  -2.0160130341992259e-02
   5.0000000000000000e+00  -4.3171017653391097e-02  -2.5191224582587286e-02
   6.0000000000000000e+00  -4.3162120686448924e-02  -3.0216354240359573e-02
   7.0000000000000000e+00  -4.3151601628830527e-02  -3.5234320708798485e-02
   8.0000000000000000e+00  -4.3139458249045193e-02  -4.0243922273062782e-02
   9.0000000000000000e+00  -4.3125687971276305e-02  -4.5243953587957832e-02
   1.0000000000000000e+01  -4.3110287874947417e-02  -5.0233205154120927e-02
   1.1000000000000000e+01  -4.3093254694231919e-02  -5.5210462792094364e-02
   1.2000000000000000e+01  -4.3074584817507588e-02  -6.0174507114073121e-02
   1.3000000000000000e+01  -4.3054274286756178e-02  -6.5124112992996308e-02
   1.4000000000000000e+01  -4.3032318796910385e-02  -7.0058049028819694e-02
   1.5000000000000000e+01  -4.3008713695147471e-02  -7.4975077011581598e-02
   1.6000000000000000e+01  -4.2983453980131037e-02  -7.9873951381106589e-02
   1.7000000000000000e+01  -4.2956534301203830e-02  -8.4753418682995477e-02
   1.8000000000000000e+01  -4.2927948957529882e-02  -8.9612217020686002e-02
   1.9000000000000000e+01  -4.2897691897190449e-02  -9.4449075503284671e-02
   2.0000000000000000e+01  -4.2865756716232273e-02  -9.9262713688910459e-02
   2.1000000000000000e+01  -4.2832136657673991e-02  -1.0405184102326782e-01
   2.2000000000000000e+01  -4.2796824610466522e-02  -1.0881515627321844e-01
   2.3000000000000000e+01  -4.2759813108415423e-02  -1.1355134695496762e-01
   2.4000000000000000e+01  -4.2721094329063292e-02  -1.1825908875672282e-01
   2.5000000000000000e+01  -4.2680660092535072e-02  -1.2293704495547937e-01
   2.6000000000000000e+01  -4.2638501860351508e-02  -1.2758386582757458e-01
   2.7000000000000000e+01  -4.2594610734206451e-02  -1.3219818805292496e-01
   2.8000000000000000e+01  -4.2548977454720083e-02  -1.3677863411248839e-01
   2.9000000000000000e+01  -4.2501592400161881e-02  -1.4132381167868377e-01
   3.0000000000000000e+01  -4.2452445585151877e-02  -1.4583231299858376e-01
   3.1000000000000000e+01  -4.2401526659341215e-02  -1.5030271426953482e-01
   3.2000000000000000e+01  -4.2348824906076221e-02  -1.5473357500680648e-01
   3.3000000000000000e+01  -4.2294329241048256e-02  -1.5912343740324084e-01
   3.4000000000000000e+01  -4.2238028210934420e-02  -1.6347082568028687e-01
   3.5000000000000000e+01  -4.2179909992033249e-02  -1.6777424543038311e-01
   3.6000000000000000e+01  -4.2119962388897092e-02  -1.7203218295025724e-01
   3.7000000000000000e+01  -4.2058172832969420e-02  -1.7624310456491551e-01
   3.8000000000000000e+01  -4.1994528381228857e-02  -1.8040545594188898e-01
   3.9000000000000000e+01  -4.1929015714846085e-02  -1.8451766139564366e-01
   4.0000000000000000e+01  -4.1861621137858296e-02  -1.8857812318169084e-01
   4.1000000000000000e+01  -4.1792330575866787e-02  -1.9258522078016135e-01
   4.2000000000000000e+01  -4.1721129574765536e-02  -1.9653731016849310e-01
   4.3000000000000000e+01  -4.1648003299502523e-02  -2.0043272308298027e-01
   4.4000000000000000e+01  -4.1572936532885685e-02  -2.0426976626884144e-01
   4.5000000000000000e+01  -4.1495913674435503e-02  -2.0804672071855856e-01
   4.6000000000000000e+01  -4.1416918739294428e-02  -2.1176184089803615e-01
   4.7000000000000000e+01  -4.1335935357200537e-02  -2.1541335396051770e-01
   4.8000000000000000e+01  -4.1252946771531518e-02  -2.1899945894767792e-01
   4.9000000000000000e+01  -4.1167935838430092e-02  -2.2251832597779181e-01
   5.0000000000000000e+01  -4.1080885026016867e-02  -2.2596809542058036e-01
   5.1000000000000000e+01  -4.0991776413703440e-02  -2.2934687705849729e-01
   5.2000000000000000e+01  -4.0900591691612587e-02  -2.3265274923401302e-01
   5.3000000000000000e+01  -4.0807312160115683e-02  -2.3588375798282907e-01
   5.4000000000000000e+01  -4.0711918729503527e-02  -2.3903791615248526e-01
   5.5000000000000000e+01  -4.0614391919794102e-02  -2.4211320250622714e-01
   5.6000000000000000e+01  -4.0514711860695218e-02  -2.4510756081180110e-01
   5.7000000000000000e+01  -4.0412858291733134e-02  -2.4801889891488316e-01
   5.8000000000000000e+01  -4.0308810562560082e-02  -2.5084508779682052e-01
   5.9000000000000000e+01  -4.0202547633453378e-02  -2.5358396061653171e-01
   6.0000000000000000e+01  -4.0094048076025512e-02  -2.5623331173618102e-01
   6.1000000000000000e+01  -3.9983290074154465e-02  -2.5879089573038788e-01
   6.2000000000000000e+01  -3.9870251425154712e-02  -2.6125442637880464e-01
   6.3000000000000000e+01  -3.9754909541205918e-02  -2.6362157564170263e-01
   6.4000000000000000e+01  -3.9637241451053518e-02  -2.6588997261839165e-01
   6.5000000000000000e+01  -3.9517223802005841e-02  -2.6805720248829223e-01
   6.6000000000000000e+01  -3.9394832862241547e-02  -2.7012080543434341e-01
   6.7000000000000000e+01  -3.9270044523452508e-02  -2.7207827554867015e-01
   6.8000000000000000e+01  -3.9142834303839857e-02  -2.7392705972020082e-01
   6.9000000000000000e+01  -3.9013177351491402e-02  -2.7566455650425459e-01
   7.0000000000000000e+01  -3.8881048448157873e-02  -2.7728811497367561e-01
   7.1000000000000000e+01  -3.8746422013458015e-02  -2.7879503355172058e-01
   7.2000000000000000e+01  -3.8609272109536297e-02  -2.8018255882629073e-01
   7.3000000000000000e+01  -3.8469572446200029e-02  -2.8144788434561147e-01
   7.4000000000000000e+01  -3.8327296386568066e-02  -2.8258814939524413e-01
   7.5000000000000000e+01  -3.8182416953256304e-02  -2.8360043775635596e-01
   7.6000000000000000e+01  -3.8034906835136106e-02  -2.8448177644534417e-01
   7.7000000000000000e+01  -3.7884738394694750e-02  -2.8522913443472192e-01
   7.8000000000000000e+01  -3.7731883676035194e-02  -2.8583942135542334e-01
   7.9000000000000000e+01  -3.7576314413550027e-02  -2.8630948618060875e-01
   8.0000000000000000e+01  -3.7418002041306297e-02  -2.8663611589103427e-01
   8.1000000000000000e+01  -3.7256917703184123e-02  -2.8681603412226458e-01
   8.2000000000000000e+01  -3.7093032263804282e-02  -2.8684589979391917e-01
   8.3000000000000000e+01  -3.6926316320294972e-02  -2.8672230572117907e-01
   8.4000000000000000e+01  -3.6756740214937189e-02  -2.8644177720893532e-01
   8.5000000000000000e+01  -3.6584274048737542e-02  -2.8600077062899348e-01
   8.6000000000000000e+01  -3.6408887695978609e-02  -2.8539567198064514e-01
   8.7000000000000000e+01  -3.6230550819795926e-02  -2.8462279543526980e-01
   8.8000000000000000e+01  -3.6049232888836324e-02  -2.8367838186545757e-01
   8.9000000000000000e+01  -3.5864903195052422e-02  -2.8255859735925870e-01
   9.0000000000000000e+01  -3.5677530872692320e-02  -2.8125953172043933e-01
   9.1000000000000000e+01  -3.5487084918543965e-02  -2.7977719695539638e-01
   9.2000000000000000e+01  -3.5293534213496180e-02  -2.7810752574768682e-01
   9.3000000000000000e+01  -3.5096847545483756e-02  -2.7624636992123330e-01
   9.4000000000000000e+01  -3.4896993633884987e-02  -2.7418949889319250e-01
   9.5000000000000000e+01  -3.4693941155440333e-02  -2.7193259811776677e-01
   9.6000000000000000e+01  -3.4487658771765073e-02  -2.6947126752223993e-01
   9.7000000000000000e+01  -3.4278115158540290e-02  -2.6680101993671473e-01
   9.8000000000000000e+01  -3.4065279036448792e-02  -2.6391727951905963e-01
   9.9000000000000000e+01  -3.3849119203952616e-02  -2.6081538017686984e-01
   1.0000000000000000e+02  -3.3629604571984328e-02  -2.5749056398816317e-01
   1.0100000000000000e+02  -3.3406704200654225e-02  -2.5393797962294395e-01
   1.0200000000000000e+02  -3.3180387338053896e-02  -2.5015268076771807e-01
   1.0300000000000000e+02  -3.2950623461259598e-02  -2.4612962455537130e-01
   1.0400000000000000e+02  -3.2717382319629285e-02  -2.4186367000285494e-01
   1.0500000000000000e+02  -3.2480633980499274e-02  -2.3734957645947782e-01
   1.0600000000000000e+02  -3.2240348877382752e-02  -2.3258200206867854e-01
   1.0700000000000000e+02  -3.1996497860781736e-02  -2.2755550224644183e-01
   1.0800000000000000e+02  -3.1749052251722254e-02  -2.2226452817973319e-01
   1.0900000000000000e+02  -3.1497983898132964e-02  -2.1670342534852061e-01
   1.1000000000000000e+02  -3.1243265234181805e-02  -2.1086643207532077e-01
   1.1100000000000000e+02  -3.0984869342697896e-02  -2.0474767810630909e-01
   1.1200000000000000e+02  -3.0722770020801538e-02  -1.9834118322853220e-01
   1.1300000000000000e+02  -3.0456941848875041e-02  -1.9164085592774879e-01
   1.1400000000000000e+02  -3.0187360263006946e-02  -1.8464049209213906e-01
   1.1500000000000000e+02  -2.9914001631044018e-02  -1.7733377376704107e-01
   1.1600000000000000e+02  -2.9636843332393692e-02  -1.6971426796652381e-01
   1.1700000000000000e+02  -2.9355863841718122e-02  -1.6177542554782237e-01
   1.1800000000000000e+02  -2.9071042816664006e-02  -1.5351058015503266e-01
   1.1900000000000000e+02  -2.8782361189779837e-02  -1.4491294723886616e-01
   1.2000000000000000e+02  -2.8489801264767967e-02  -1.3597562315993220e-01
   1.2100000000000000e+02  -2.8193346817225906e-02  -1.2669158438279179e-01
   1.2200000000000000e+02  -2.7892983200032306e-02  -1.1705368676938956e-01
   1.2300000000000000e+02  -2.7588697453532207e-02  -1.0705466498005965e-01
   1.2400000000000000e+02  -2.7280478420680654e-02  -9.6687131991519293e-02
   1.2500000000000000e+02  -2.6968316867302833e-02  -8.5943578741168064e-02
   1.2600000000000000e+02  -2.6652205607629098e-02  -7.4816373908046407e-02
   1.2700000000000000e+02  -2.6332139635263485e-02  -6.3297763840996404e-02
   1.2800000000000000e+02  -2.6008116259743363e-02  -5.1379872645392288e-02
   1.2900000000000000e+02  -2.5680135248846159e-02  -3.9054702440224728e-02
   1.3000000000000000e+02  -2.5348198976797354e-02  -2.6314133798016028e-02
   1.3100000000000000e+02  -2.5012312578531037e-02  -1.3149926380730724e-02
   1.3200000000000000e+02  -2.4672484110147275e-02   4.4628021462626800e-04
   1.3300000000000000e+02  -2.4328724715711070e-02   1.4482965386258706e-02
   1.3400000000000000e+02  -2.3981048800528759e-02   2.8968726218526326e-02
   1.3500000000000000e+02  -2.3629474211026458e-02   4.3912275917728956e-02
   1.3600000000000000e+02  -2.3274022421355733e-02   5.9322441976290378e-02
   1.3700000000000000e+02  -2.2914718726832761e-02   7.5208164047753379e-02
   1.3800000000000000e+02  -2.2551592444312984e-02   9.1578491514806806e-02
   1.3900000000000000e+02  -2.2184677119582275e-02   1.0844258073135027e-01
   1.4000000000000000e+02  -2.1814010741840806e-02   1.2580969191888342e-01
   1.4100000000000000e+02  -2.1439635965330550e-02   1.4368918569709649e-01
   1.4200000000000000e+02  -2.1061600338140252e-02   1.6209051922699291e-01
   1.4300000000000000e+02  -2.0679956538206756e-02   1.8102324194511665e-01
   1.4400000000000000e+02  -2.0294762616499484e-02   2.0049699086549133e-01
   1.4500000000000000e+02  -1.9906082247354462e-02   2.2052148542619915e-01
   1.4600000000000000e+02  -1.9513984985895461e-02   2.4110652185591902e-01
   1.4700000000000000e+02  -1.9118546532444769e-02   2.6226196703542720e-01
   1.4800000000000000e+02  -1.8719849003797917e-02   2.8399775182817472e-01
   1.4900000000000000e+02  -1.8317981211192103e-02   3.0632386385340848e-01
   1.5000000000000000e+02  -1.7913038944763038e-02   3.2925033967453848e-01
   1.5100000000000000e+02  -1.7505125264236976e-02   3.5278725637496772e-01
   1.5200000000000000e+02  -1.7094350795556212e-02   3.7694472249274491e-01
   1.5300000000000000e+02  -1.6680834033089009e-02   4.0173286828524618e-01
   1.5400000000000000e+02  -1.6264701647012214e-02   4.2716183529429658e-01
   1.5500000000000000e+02  -1.5846088795398838e-02   4.5324176518203835e-01
   1.5600000000000000e+02  -1.5425139440477964e-02   4.7998278780723175e-01
   1.5700000000000000e+02  -1.5002006668462908e-02   5.0739500851187536e-01
   1.5800000000000000e+02  -1.4576853012272795e-02   5.3548849458779268e-01
   1.5900000000000000e+02  -1.4149850776394080e-02   5.6427326089258389e-01
   1.6000000000000000e+02  -1.3721182363038265e-02   5.9375925458527490e-01
   1.6100000000000000e+02  -1.3291040598682025e-02   6.2395633895154345e-01
   1.6200000000000000e+02  -1.2859629059956468e-02   6.5487427628954220e-01
   1.6300000000000000e+02  -1.2427162397785629e-02   6.8652270982778352e-01
   1.6400000000000000e+02  -1.1993866658541574e-02   7.1891114464757522e-01
   1.6500000000000000e+02  -1.1559979600903658e-02   7.5204892758356812e-01
   1.6600000000000000e+02  -1.1125751006976048e-02   7.8594522607783568e-01
   1.6700000000000000e+02  -1.0691442986121735e-02   8.2060900596372788e-01
   1.6800000000000000e+02  -1.0257330269832110e-02   8.5604900815885543e-01
   1.6900000000000000e+02  -9.8237004958492968e-03   8.9227372424794338e-01
   1.7000000000000000e+02  -9.3908544796121318e-03   9.2929137093931224e-01
   1.7100000000000000e+02  -8.9591064709855228e-03   9.6710986338191107e-01
   1.7200000000000000e+02  -8.5287843940896613e-03   1.0057367873327632e+00
   1.7300000000000000e+02  -8.1002300679243189e-03   1.0451793701690317e+00
   1.7400000000000000e+02  -7.6737994053434067e-03   1.0854444507424106e+00
   1.7500000000000000e+02  -7.2498625878097966e-03   1.1265384480788272e+00
   1.7600000000000000e+02  -6.8288042132270133e-03   1.1684673289313949e+00
   1.7700000000000000e+02  -6.4110234140235534e-03   1.2112365741996229e+00
   1.7800000000000000e+02  -5.9969339425365864e-03   1.2548511442348478e+00
   1.7900000000000000e+02  -5.5869642206328729e-03   1.2993154430576186e+00
   1.8000000000000000e+02  -5.1815573503914414e-03   1.3446332815203266e+00
   1.8100000000000000e+02  -4.7811710825769183e-03   1.3908078394557657e+00
   1.8200000000000000e+02  -4.3862777395381469e-03   1.4378416268608236e+00
   1.8300000000000000e+02  -3.9973640891046158e-03   1.4857364441724092e+00
   1.8400000000000000e+02  -3.6149311659769978e-03   1.5344933417027831e+00
   1.8500000000000000e+02  -3.2394940370830683e-03   1.5841125783107353e+00
   1.8600000000000000e+02  -2.8715815073376283e-03   1.6345935793948847e+00
   1.8700000000000000e+02  -2.5117357622487235e-03   1.6859348943069379e+00
   1.8800000000000000e+02  -2.1605119438477538e-03   1.7381341532928003e+00
   1.8900000000000000e+02  -1.8184776564593719e-03   1.7911880240816935e+00
   1.9000000000000000e+02  -1.4862123989291542e-03   1.8450921682546577e+00
   1.9100000000000000e+02  -1.1643069200329981e-03   1.8998411975365073e+00
   1.9200000000000000e+02  -8.5336249395329133e-04   1.9554286301669943e+00
   1.9300000000000000e+02  -5.5399011289952727e-04   2.0118468475197648e+00
   1.9400000000000000e+02  -2.6680959417768602e-04   2.0690870511502863e+00
   1.9500000000000000e+02   7.5514006995791583e-06   2.1271392204659731e+00
   1.9600000000000000e+02   2.6845843695733063e-04   2.1859920712243510e+00
   1.9700000000000000e+02   5.1527146927771161e-04   2.2456330150771366e+00
   1.9800000000000000e+02   7.4734609760301884e-04   2.3060481203894900e+00
   1.9900000000000000e+02   9.6403491686036791e-04   2.3672220745749937e+00
   2.0000000000000000e+02   1.1646889609290278e-03   2.4291381481971146e+00
   2.0100000000000000e+02   1.3486592406156683e-03   2.4917781610976824e+00
   2.0200000000000000e+02   1.5152983747702686e-03   2.5551224508208970e+00
   2.0300000000000000e+02   1.6639623130346171e-03   2.6191498436095055e+00
   2.0400000000000000e+02   1.7940121479873561e-03   2.6838376282547109e+00
   2.0500000000000000e+02   1.9048160137097869e-03   2.7491615330869155e+00
   2.0600000000000000e+02   1.9957510670099432e-03   2.8150957063958102e+00
   2.0700000000000000e+02   2.0662055467027818e-03   2.8816127005704417e+00
   2.0800000000000000e+02   2.1155809055073416e-03   2.9486834602473655e+00
   2.0900000000000000e+02   2.1432940082392604e-03   3.0162773147523367e+00
   2.1000000000000000e+02   2.1487793890764828e-03   3.0843619751145783e+00
   2.1100000000000000e+02   2.1314915597993589e-03   3.1529035359247151e+00
   2.1200000000000000e+02   2.0909073599793548e-03   3.2218664822952050e+00
   2.1300000000000000e+02   2.0265283392351119e-03   3.2912137021703116e+00
   2.1400000000000000e+02   1.9378831607927416e-03   3.3609065042135837e+00
   2.1500000000000000e+02   1.8245300147617383e-03   3.4309046414830418e+00
   2.1600000000000000e+02   1.6860590287597899e-03   3.5011663410808302e+00
   2.1700000000000000e+02   1.5220946627914067e-03   3.5716483399394749e+00
   2.1800000000000000e+02   1.3322980746200419e-03   3.6423059268776408e+00
   2.1900000000000000e+02   1.1163694413158787e-03   3.7130929910284269e+00
   2.2000000000000000e+02   8.7405022216691108e-04   3.7839620767091509e+00
   2.2100000000000000e+02   6.0512534777729110e-04   3.8548644447654765e+00
   2.2200000000000000e+02   3.0942531991373645e-04   3.9257501403846824e+00
   2.2300000000000000e+02  -1.3171793461497217e-05   3.9965680673325563e+00
   2.2400000000000000e+02  -3.6273848351892068e-04   4.0672660685265889e+00
   2.2500000000000000e+02  -7.3929606166761586e-04   4.1377910128145849e+00
   2.2600000000000000e+02  -1.1428130715117057e-03   4.2080888877840321e+00
   2.2700000000000000e+02  -1.5732038663115455e-03   4.2781048983820238e+00
   2.2800000000000000e+02  -2.0303273659370569e-03   4.3477835710815338e+00
   2.2900000000000000e+02  -2.5139860065742092e-03   4.4170688632840349e+00
   2.3000000000000000e+02  -3.0239248954495590e-03   4.4859042776058802e+00
   2.3100000000000000e+02  -3.5598311817932604e-03   4.5542329806521558e+00
   2.3200000000000000e+02  -4.1213336539949741e-03   4.6219979258416259e+00
   2.3300000000000000e+02  -4.7080025715369733e-03   4.6891419798078724e+00
   2.3400000000000000e+02  -5.3193497387821753e-03   4.7556080518655621e+00
   2.3500000000000000e+02  -5.9548288260677373e-03   4.8213392259989130e+00
   2.3600000000000000e+02  -6.6138359418446702e-03   4.8862788947998670e+00
   2.3700000000000000e+02  -7.2957104577885401e-03   4.9503708947594864e+00
   2.3800000000000000e+02  -7.9997360869468181e-03   5.0135596422950046e+00
   2.3900000000000000e+02  -8.7251422130786849e-03   5.0757902698805122e+00
   2.4000000000000000e+02  -9.4711054674154749e-03   5.1370087616365581e+00
   2.4100000000000000e+02  -1.0236751547122225e-02   5.1971620877322806e+00
   2.4200000000000000e+02  -1.1021157267869397e-02   5.2561983369490903e+00
   2.4300000000000000e+02  -1.1823352841022094e-02   5.3140668467650745e+00
   2.4400000000000000e+02  -1.2642324364191215e-02   5.3707183303265680e+00
   2.4500000000000000e+02  -1.3477016512181972e-02   5.4261049996921402e+00
   2.4600000000000000e+02  -1.4326335413766211e-02   5.4801806847545960e+00
   2.4700000000000000e+02  -1.5189151698270287e-02   5.5329009472737392e+00
   2.4800000000000000e+02  -1.6064303694622917e-02   5.5842231894841623e+00
   2.4900000000000000e+02  -1.6950600764376378e-02   5.6341067567783263e+00
   2.5000000000000000e+02  -1.7846826749208899e-02   5.6825130340050434e+00
   2.5100000000000000e+02  -1.8751743512638086e-02   5.7294055349678796e+00
   2.5200000000000000e+02  -1.9664094555054579e-02   5.7747499847542283e+00
   2.5300000000000000e+02  -2.0582608680776771e-02   5.8185143945763533e+00
   2.5400000000000000e+02  -2.1506003695618670e-02   5.8606691288572250e+00
   2.5500000000000000e+02  -2.2432990113446627e-02   5.9011869643474526e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK0_CD1_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.1242380097283678e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.2824481157664370e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.6432751505083372e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.3673286841319686e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.5928200269447736e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -7.4332847290372861e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.0146183697180524e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.4042929395818575e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.9206621108077226e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -2.5399806331548840e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.2334950360896375e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -4.0077030776413896e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -4.7964208360533025e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -5.5293972425479145e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -6.4012295358094162e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK0_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.1866529151322537e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.4188989481530230e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.9305962732152849e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.9050555829438480e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -6.4517113547864624e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -8.6977636394753122e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.2093824773567845e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.7178382419282729e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.4058771389893745e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.2372344899936421e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.1501323238172185e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.1822857768364674e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.2115654695644613e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK0_CD2_Nbps2_Nprea8_Npi8_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.2287934962885462e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.5348631592596713e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -4.2971793469498643e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -6.0976186446822545e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -9.7795059681387542e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.5822263566358503e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -2.3905800038361655e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -3.3227684432771709e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -4.3166240665334481e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -5.3680418752067043e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -6.4873606191749458e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK1_CD1_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0485908337693118e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1194554681554931e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.3105150901325320e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.7781829678395940e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -4.7174266515234664e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -6.2209945781351816e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -8.4599249165373513e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.1948923607159811e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.7041506524392569e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -2.3628495797258919e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.1139531358274399e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -3.9436419762482648e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -4.8337737019762681e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -5.8421592990566609e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -6.6627509901897239e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0690242915119270e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1753925765676672e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.4789195794876737e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.3298761380981104e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -6.5035474288677608e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1002269343061779e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.8134459005455190e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.7177107878919107e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.7225341568906725e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.7644074382222419e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -5.7592677985698311e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -6.7983087028083178e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm0.dat <==
   0.0000000000000000e+00  -3.0550010038232056e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1256020718750210e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.2995605307455500e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.6893228073914297e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -4.4074520353665469e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -5.4974080900899713e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -6.9811475412486357e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -8.9059417932323104e-01   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.1025429327481091e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -1.2955052302852101e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -1.4518427435907024e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -1.5741186687166464e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -1.6748333245194023e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -1.7499224020992263e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -1.8097049387489554e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+01  -1.8608901777082509e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -1.9031898850483018e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+01  -1.9352640145234483e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -1.9562015371560488e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+01  -1.9786413893913501e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -1.9962754699103229e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm10.dat <==
   0.0000000000000000e+00  -3.0826620445584968e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.2021939178539194e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.5072904541280520e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.1967908044216018e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.4503582782171089e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -7.2921846477164110e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.0067514837351219e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.4515441939495461e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.0868573878622803e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -2.8885461981874010e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.7977028333223668e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -4.7734492876834134e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -5.7064154912445550e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -6.5645839734621649e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0672133297116860e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1667936625744769e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.4261649593172777e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.0405051927669688e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.2050776914812902e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -6.9575848627540748e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -9.5688470079225274e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.3789257314325434e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.0022322395970322e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -2.8003123623472033e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.7112973202290847e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -4.6937607474747285e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -5.6827146663329691e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -6.6382772208065228e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm30.dat <==
   0.0000000000000000e+00  -3.0798081623418710e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1954642669543176e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.4931906303129390e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.1706698616408927e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.4118685954963752e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -7.2420520102017505e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.0018166739544423e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.4455588670584862e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.0838209197700515e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -2.8908196519504665e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.8047153453746430e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -4.7817717946726441e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -5.7991695444814537e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -6.7198447062745101e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm50.dat <==
   0.0000000000000000e+00  -3.0762962051354342e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1868534479144528e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.4731092589114892e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.1361341877691404e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.3599441987989094e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -7.1668051686821099e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -9.8919415726641025e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.4280624860047952e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.0603735763892175e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -2.8643395672759446e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.7849999925476210e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -4.7825175070254931e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -5.7263538211867422e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -6.8341471280370252e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_Prop_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm70.dat <==
   0.0000000000000000e+00  -3.0724994727382871e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1790213997013361e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.4540372208849596e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.0975696210024287e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.2986878203755028e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -7.0827020867055535e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -9.7674217092093074e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.4078643813147369e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.0373158062599996e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -2.8376199214335034e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.7575693186652970e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -4.7344070972445111e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -5.7285453875627166e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -6.6886867242841230e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc1024_Nsym64_R12_CK0_CD2_Nbps2_Nprea8_Npi16_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.1779422227416187e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3960868967570801e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.9140629409401867e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -5.0952829278366862e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.5046187046252999e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1667176177059682e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.7628275267678861e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.4874518305936797e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.2815584225043444e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.0914520618335644e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.9105258459106942e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.7333036585046475e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.4554714747614641e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc1024_Nsym64_R12_CK0_CD2_Nbps2_Nprea8_Npi8_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.1770744343548246e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3964011652471277e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.9127869200567500e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -5.0913728477066811e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.5019089981260589e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1665115130130750e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.7619842085125601e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.4884152823635728e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.2780842554436038e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.0936574164242083e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.8946686379218214e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.6762929997276892e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.5012597058283417e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK0_CD1_Nbps2_Nprea8_Npi8_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0517524049030803e-01   1.3778105350428214e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1020753253844718e-01   1.3025628448299511e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.2111946389824464e-01   1.2372778366919197e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.4492716858907613e-01   1.1762493446606450e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -3.9468283808698035e-01   1.1222867182208833e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -4.9080504238485434e-01   1.0695325175783488e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -6.5568628026058517e-01   1.0159451095717433e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -8.9763291612590301e-01   9.7490615436110240e-01   0.0000000000000000e+00
   8.0000000000000000e+00  -1.2094123739274651e+00   9.3466968663779071e-01   0.0000000000000000e+00
   9.0000000000000000e+00  -1.5631078248996433e+00   9.0250922228809627e-01   0.0000000000000000e+00
   1.0000000000000000e+01  -1.9353667576679123e+00   8.6890473176034566e-01   0.0000000000000000e+00
   1.1000000000000000e+01  -2.3058834516614195e+00   8.3878142090412322e-01   0.0000000000000000e+00
   1.2000000000000000e+01  -2.6602256057898748e+00   8.2411096932445649e-01   0.0000000000000000e+00
   1.3000000000000000e+01  -3.0165127915667984e+00   7.9971888748403797e-01   0.0000000000000000e+00
   1.4000000000000000e+01  -3.3204627281027492e+00   7.8012170675406900e-01   0.0000000000000000e+00
   1.5000000000000000e+01  -3.6152098983251237e+00   7.6839438746639510e-01   0.0000000000000000e+00
   1.6000000000000000e+01  -3.8900311549400173e+00   7.5446094918758810e-01   0.0000000000000000e+00
   1.7000000000000000e+01  -4.1236591217143301e+00   7.3781726476001697e-01   0.0000000000000000e+00
   1.8000000000000000e+01  -4.3307682049570495e+00   7.3412418763247889e-01   0.0000000000000000e+00
   1.9000000000000000e+01  -4.4904530256270263e+00   7.2835947428389880e-01   0.0000000000000000e+00
   2.0000000000000000e+01  -4.6285943331221349e+00   7.2227577259914499e-01   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK0_CD2_Nbps2_Nprea8_Npi8_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.1698999050004922e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.3795018376569125e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.8744830869553126e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -5.0112662220500181e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.3581173069394579e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.1459874468665556e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.7370709292553510e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.4621334387643232e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.2568300903379668e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.0701684118901582e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.8879237355742449e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.6717815473012658e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.5400972668399309e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK0_CD2_Nbps2_Nprea8_Npi8_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0796369818013936e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1579768516096240e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.3249603038957898e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.6786851726779873e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -4.4024997823927547e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -5.7730344123485589e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -8.0746568105305050e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.1429865561078236e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.5677921481655819e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -2.0479072420893365e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -2.5434060956381224e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -3.0331489771085116e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -3.4866683680788366e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -3.8900677440534728e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -4.2533377360088052e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+01  -4.5766092015974760e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -4.8241534398258636e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+01  -5.0371848528268650e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -5.1976442888687426e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+01  -5.3677277381355735e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -5.5140128139463860e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD1_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0361066599512426e-01   1.3082861058725685e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.0692975947659951e-01   1.2448277397105667e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.1422347634941267e-01   1.1942452999352799e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.3004185326164415e-01   1.1466675523431056e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -3.6342514398569747e-01   1.1068723161059031e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -4.2965793031698374e-01   1.0702846119190528e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -5.4718984690948713e-01   1.0385324914035921e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -7.2895115777091091e-01   1.0131129706063877e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -9.7639879929351636e-01   9.9464713584377518e-01   0.0000000000000000e+00
   9.0000000000000000e+00  -1.2665848808929492e+00   9.7921165566346657e-01   0.0000000000000000e+00
   1.0000000000000000e+01  -1.5753271301877645e+00   9.5879103622848438e-01   0.0000000000000000e+00
   1.1000000000000000e+01  -1.8831776263174773e+00   9.4472573764269963e-01   0.0000000000000000e+00
   1.2000000000000000e+01  -2.1663126548619447e+00   9.4158606861022165e-01   0.0000000000000000e+00
   1.3000000000000000e+01  -2.4108269373830411e+00   9.2669963647224818e-01   0.0000000000000000e+00
   1.4000000000000000e+01  -2.6068563779898390e+00   9.2623189891953317e-01   0.0000000000000000e+00
   1.5000000000000000e+01  -2.8003548119078734e+00   9.2508532985217451e-01   0.0000000000000000e+00
   1.6000000000000000e+01  -2.9359320673727671e+00   9.1546646854140468e-01   0.0000000000000000e+00
   1.7000000000000000e+01  -3.0722403804340415e+00   9.1336285774297477e-01   0.0000000000000000e+00
   1.8000000000000000e+01  -3.1682198689870638e+00   9.1411696385241870e-01   0.0000000000000000e+00
   1.9000000000000000e+01  -3.2474363869463412e+00   9.0803332993709496e-01   0.0000000000000000e+00
   2.0000000000000000e+01  -3.2950997906194672e+00   9.0725277340858212e-01   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD1_Nbps2_Nprea8_Npi8_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0232084120867514e-01   1.5651946648789201e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.0414437531806077e-01   1.4798097203789591e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.0841070464410647e-01   1.4090211261115739e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.1783381485227952e-01   1.3450421748365664e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -3.3806379423190713e-01   1.2883120773428072e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -3.7946373026233116e-01   1.2413285658220763e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -4.5472789376296663e-01   1.1987522350030200e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -5.7703947178222803e-01   1.1653330372004469e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -7.4775360772495025e-01   1.1274861834021639e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -9.5338084716881011e-01   1.1054880238112583e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -1.1843762386419783e+00   1.0796853911371538e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -1.4110995236820991e+00   1.0595255979762190e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -1.6190378543502757e+00   1.0523469536159025e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -1.8110432037698527e+00   1.0348636976553962e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -1.9788658144613769e+00   1.0242844716077111e+00   0.0000000000000000e+00
   1.5000000000000000e+01  -2.1136470499063842e+00   1.0195321164485234e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -2.2551887747763870e+00   1.0105623970994930e+00   0.0000000000000000e+00
   1.7000000000000000e+01  -2.3552585170933540e+00   1.0083938887393178e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -2.4307001810390410e+00   1.0019878079868967e+00   0.0000000000000000e+00
   1.9000000000000000e+01  -2.5088083884996948e+00   1.0026106765660108e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -2.5438419933555432e+00   9.9302585409104394e-01   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx0Rx0_ZINcm0.dat <==
   0.0000000000000000e+00  -3.1284086423121193e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.2928010096132077e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.6935527183670680e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.6400554933060689e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -6.6854617723901089e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.0429105247554518e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.6082548440724871e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.3179118674565351e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.1113587411023444e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.9314733591267887e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.7545688106432236e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.5733630683414903e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.3402628645566397e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.1165155449058551e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.2671361886228223e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.6373681082970577e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.5238726221556785e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -6.4634571623632786e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.0079504797856036e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.5619243962362344e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.2684718630279059e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.0570291096156628e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.8760432097423045e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.6935381082975089e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.5297754176980263e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.3641185136694851e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx0Rx0_ZINcm50.dat <==
   0.0000000000000000e+00  -3.1222663446578408e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.2797220672805849e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.6644065612060411e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.5828096830478982e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -6.5733617344584272e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.0253660994405376e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.5843862485894527e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.2931993197141924e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.0834883208804249e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.9088880074491095e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.7153764710018340e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.5358414075464699e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.3127023830307607e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm0.dat <==
   0.0000000000000000e+00  -3.0350242068545613e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.0630609714983431e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.1209156507953312e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.2374408229354701e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -3.4608762690630979e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -3.8640196473446231e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -4.5051433437150756e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -5.3778736835003604e-01   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -6.4076061267503615e-01   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -7.4806207206415265e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -8.4706768368914320e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -9.3241380267757135e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -1.0027989935376833e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -1.0612317663781228e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -1.1109656622270778e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+01  -1.1470127910802193e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -1.1801007700791291e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+01  -1.2038406015230707e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -1.2227894100948176e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+01  -1.2379188565605845e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -1.2515833951327549e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0461883942678536e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.0888513425715697e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.1817156111220124e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.3788708228143227e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -3.7833495979741411e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -4.5739170161646070e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -5.9430259294005472e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -8.0910902140170560e-01   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.0833342002354418e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -1.4101889654480841e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -1.7453490507752072e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -2.0893390717692899e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -2.3997675040785325e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -2.6599737813328947e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -2.8968374686504701e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+01  -3.0947374335733961e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -3.2456544103572709e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+01  -3.3895204248000148e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -3.4919781686890374e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+01  -3.5743516330180078e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -3.6382381087324873e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm50.dat <==
   0.0000000000000000e+00  -3.0491154938239046e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.0952542383836917e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.1947692778125786e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.4070116973435771e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -3.8417615857745990e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -4.6870779148985225e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -6.1668562774776392e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -8.4229021489819922e-01   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -1.1411097690887317e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -1.4866983112908430e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -1.8506445242029310e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -2.2013648695746282e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -2.5348694742402182e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -2.8198127629581258e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -3.0685105606451160e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+01  -3.2746619036940192e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -3.4325846925966843e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+01  -3.6092176200111692e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -3.6859053905034034e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+01  -3.7714261507495590e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -3.8874536793058962e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea8_Npi8_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0841467025735636e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1963171519458095e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.4795877020965227e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.1812567543438939e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.7925531950410092e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -8.9677879715132547e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.4111183650690911e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.0940471477576006e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.8763697515658300e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.7019932810660627e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.5296582407591508e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.3373658583843744e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.1632064848347774e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SISO_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea8_Npi8_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0334646513487995e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.0635482006286485e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.1291853994689467e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.2713463208401167e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -3.5709748164226229e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -4.1672489836413723e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -5.2266191754689517e-01   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -6.9262141139078515e-01   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -9.2824209317523154e-01   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -1.2180423980327562e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -1.5272845027748363e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -1.8362352495297272e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -2.1266290878651697e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -2.3954187118759065e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.4000000000000000e+01  -2.6215057002900153e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.5000000000000000e+01  -2.8028404828123716e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.6000000000000000e+01  -2.9720776413308867e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.7000000000000000e+01  -3.0979822181769596e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.8000000000000000e+01  -3.2067632315976451e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.9000000000000000e+01  -3.2814509740571762e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+01  -3.3571674588485401e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK0_CD1_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0814653167593198e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1806882936080072e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.4228729815750597e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.0035054186628743e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.2951255192736990e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -7.7819711031765315e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.1753373289749740e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.7083469616344276e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.3308367224484798e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.0189808626422465e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.7261898986728070e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -4.5031881557888678e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -5.3303125302741181e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -6.2038395698278448e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK0_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.1259633581592489e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.2785284934125297e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.6417057282981258e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.4947699771266497e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -6.3419980784448526e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -9.7896290963975097e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.5210358994527238e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.2404770417702542e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.0960966312245204e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.0220175733558490e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.9674470067419163e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.9910550707203667e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -7.1398722449093865e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK0_CD2_Nbps2_Nprea8_Npi8_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.2281706131646404e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.5346018191354756e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -4.2967414834198492e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -6.0956736184922200e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -9.7690441735464217e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.5811503465474168e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -2.3881898968417841e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -3.3237889491071222e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -4.3196495450689723e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -5.3674138281241452e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -6.3863340399720574e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK1_CD1_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0384130259162190e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.0895956048508111e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.2298552809239978e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.6107182103990454e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -4.5935711413928415e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -6.7712707068528555e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.0680897574882917e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.6363074098946246e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.3257355827805992e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.0945662775989411e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -3.9067712451357535e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -4.7644869866210176e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -5.5809550795201917e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.3000000000000000e+01  -6.5877862285432620e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx0Rx0_ZINcm0.dat <==
   0.0000000000000000e+00  -3.0906740738550031e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.2299825423063672e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.6146145368500032e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.6567037343147799e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.1861098579696170e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.2116968022543886e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.9532829693228830e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.8739132313846474e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.8765707340258762e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.8999746013730343e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -5.9556747515711361e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -7.0467552209184685e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx0Rx0_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0909707687892574e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.2298769274736228e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.6155308877317444e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -4.6568041279860661e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -7.1818617319969680e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -1.2118498807927172e+00   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.9541086820600064e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.8703359521534195e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -3.8721191247437350e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -4.8974820747349446e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -6.0074454869085363e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm0.dat <==
   0.0000000000000000e+00  -3.0554325204249461e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1302470965517382e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.3286753947464509e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.8564358272443122e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.1756096159624188e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -8.0343377817571138e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.3019268077104342e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.0066550112723571e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.8658856764315788e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.7992384855851626e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.7850542081998855e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.8017623550597337e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -7.0950599004930242e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea16_Npi16_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0551620225771414e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.1301290258877157e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.3289464989774997e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.8553245787604429e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -5.1730976125198969e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -8.0408633354229331e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.3024931275487772e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -2.0097924835735976e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.8569020755377426e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.8067229847212682e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.7988680557627141e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.7822687939432527e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.8835519842148862e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/IQ_SotA_Nc512_Nsym256_R12_CK1_CD2_Nbps2_Nprea8_Npi8_IQTx1Rx5_ZINcm100.dat <==
   0.0000000000000000e+00  -3.0308550358397623e-01   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+00  -3.0691786728756149e-01   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -3.1759244090916688e-01   0.0000000000000000e+00   0.0000000000000000e+00
   3.0000000000000000e+00  -3.4752239854011774e-01   0.0000000000000000e+00   0.0000000000000000e+00
   4.0000000000000000e+00  -4.2854669052490901e-01   0.0000000000000000e+00   0.0000000000000000e+00
   5.0000000000000000e+00  -6.2384476045553616e-01   0.0000000000000000e+00   0.0000000000000000e+00
   6.0000000000000000e+00  -1.0089725431974053e+00   0.0000000000000000e+00   0.0000000000000000e+00
   7.0000000000000000e+00  -1.6204352924281633e+00   0.0000000000000000e+00   0.0000000000000000e+00
   8.0000000000000000e+00  -2.4160075182086396e+00   0.0000000000000000e+00   0.0000000000000000e+00
   9.0000000000000000e+00  -3.3285416684783700e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e+01  -4.3097279406416780e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.1000000000000000e+01  -5.3382882028499266e+00   0.0000000000000000e+00   0.0000000000000000e+00
   1.2000000000000000e+01  -6.2768255349163677e+00   0.0000000000000000e+00   0.0000000000000000e+00


==> SimData/PAPR_CP_Nc1024_kappa1_L4.dat <==
   6.9901429178934329e+00   1.0000000000000000e+00
   7.1487903845826200e+00   9.9999983000000003e-01
   7.3074378512718070e+00   9.9999760999999998e-01
   7.4660853179609923e+00   9.9997678999999995e-01
   7.6247327846501793e+00   9.9983025000000003e-01
   7.7833802513393664e+00   9.9911660999999996e-01
   7.9420277180285535e+00   9.9649617000000001e-01
   8.1006751847177387e+00   9.8903795999999999e-01
   8.2593226514069258e+00   9.7198931000000000e-01
   8.4179701180961128e+00   9.3986979000000004e-01
   8.5766175847852981e+00   8.8835651999999998e-01
   8.7352650514744852e+00   8.1641975000000000e-01
   8.8939125181636722e+00   7.2709983000000000e-01
   9.0525599848528593e+00   6.2684487000000000e-01
   9.2112074515420463e+00   5.2323522000000000e-01
   9.3698549182312316e+00   4.2362823999999999e-01
   9.5285023849204187e+00   3.3321537000000001e-01
   9.6871498516096057e+00   2.5527578000000001e-01
   9.8457973182987910e+00   1.9083626000000001e-01
   1.0004444784987978e+01   1.3956270000000001e-01
   1.0163092251677165e+01   9.9916900000000003e-02
   1.0321739718366350e+01   7.0187570000000005e-02
   1.0480387185055537e+01   4.8368280000000000e-02
   1.0639034651744725e+01   3.2734310000000003e-02
   1.0797682118433912e+01   2.1756319999999999e-02
   1.0956329585123099e+01   1.4203210000000001e-02
   1.1114977051812284e+01   9.1181200000000004e-03
   1.1273624518501471e+01   5.7381400000000001e-03
   1.1432271985190658e+01   3.5460100000000000e-03
   1.1590919451879843e+01   2.1500999999999998e-03
   1.1749566918569030e+01   1.2774799999999999e-03
   1.1908214385258217e+01   7.4726999999999997e-04
   1.2066861851947403e+01   4.2604999999999997e-04
   1.2225509318636592e+01   2.3865000000000000e-04
   1.2384156785325777e+01   1.2876000000000001e-04
   1.2542804252014964e+01   6.9910000000000000e-05
   1.2701451718704151e+01   3.7140000000000000e-05
   1.2860099185393336e+01   1.8980000000000001e-05
   1.3018746652082523e+01   9.5500000000000000e-06
   1.3177394118771710e+01   4.6399999999999996e-06
   1.3336041585460896e+01   2.3499999999999999e-06
   1.3494689052150083e+01   9.7999999999999993e-07
   1.3653336518839270e+01   3.4999999999999998e-07
   1.3811983985528455e+01   1.8000000000000000e-07
   1.3970631452217644e+01   4.9999999999999998e-08
   1.4129278918906829e+01   2.0000000000000000e-08
   1.4287926385596016e+01   1.0000000000000000e-08
   1.4446573852285203e+01   1.0000000000000000e-08
   1.4605221318974390e+01   1.0000000000000000e-08
   1.4763868785663577e+01   1.0000000000000000e-08


==> SimData/PAPR_IQIR_Nc1024.dat <==
   8.7691411563766142e+00   1.0000000000000000e+00
   8.9412690489042799e+00   9.9999943359374999e-01
   9.1133969414319473e+00   9.9999433593749998e-01
   9.2855248339596130e+00   9.9995533203124998e-01
   9.4576527264872787e+00   9.9974671874999999e-01
   9.6297806190149462e+00   9.9889519531250004e-01
   9.8019085115426119e+00   9.9614921874999995e-01
   9.9740364040702776e+00   9.8907689453125003e-01
   1.0146164296597943e+01   9.7387472656249996e-01
   1.0318292189125611e+01   9.4615787109375005e-01
   1.0490420081653276e+01   9.0218722656250006e-01
   1.0662547974180944e+01   8.4051326171874996e-01
   1.0834675866708610e+01   7.6257005859375004e-01
   1.1006803759236275e+01   6.7252669921874997e-01
   1.1178931651763941e+01   5.7648980468750000e-01
   1.1351059544291608e+01   4.8056937500000002e-01
   1.1523187436819274e+01   3.8999216796875003e-01
   1.1695315329346942e+01   3.0867062499999998e-01
   1.1867443221874607e+01   2.3874556640625000e-01
   1.2039571114402273e+01   1.8058527343750000e-01
   1.2211699006929939e+01   1.3383783203124999e-01
   1.2383826899457606e+01   9.7278300781249993e-02
   1.2555954791985272e+01   6.9448300781250000e-02
   1.2728082684512938e+01   4.8666699218749998e-02
   1.2900210577040605e+01   3.3525078125000003e-02
   1.3072338469568271e+01   2.2683613281250001e-02
   1.3244466362095936e+01   1.5085761718750000e-02
   1.3416594254623602e+01   9.8594531250000006e-03
   1.3588722147151270e+01   6.3288671875000001e-03
   1.3760850039678937e+01   3.9838867187500003e-03
   1.3932977932206603e+01   2.4656835937499999e-03
   1.4105105824734268e+01   1.4962890625000000e-03
   1.4277233717261934e+01   8.8789062500000001e-04
   1.4449361609789600e+01   5.1378906250000003e-04
   1.4621489502317267e+01   2.9337890625000002e-04
   1.4793617394844933e+01   1.6068359374999999e-04
   1.4965745287372600e+01   8.7597656250000002e-05
   1.5137873179900266e+01   4.6972656249999997e-05
   1.5310001072427932e+01   2.5039062500000000e-05
   1.5482128964955598e+01   1.2460937500000000e-05
   1.5654256857483265e+01   6.0937499999999999e-06
   1.5826384750010931e+01   2.8906250000000000e-06
   1.5998512642538598e+01   1.3281250000000001e-06
   1.6170640535066262e+01   6.0546875000000000e-07
   1.6342768427593931e+01   2.7343749999999998e-07
   1.6514896320121593e+01   7.8125000000000006e-08
   1.6687024212649263e+01   3.9062500000000003e-08
   1.6859152105176932e+01   1.9531250000000002e-08
   1.7031279997704594e+01   1.9531250000000002e-08
   1.7203407890232263e+01   1.9531250000000002e-08


==> SimData/PAPR_PropIQIR_Nc512.dat <==
   7.8383837484403038e+00   1.0000000000000000e+00
   8.0195649342106456e+00   9.9999996999999996e-01
   8.2007461199809875e+00   9.9999974999999997e-01
   8.3819273057513275e+00   9.9999627000000002e-01
   8.5631084915216693e+00   9.9997424000000001e-01
   8.7442896772920093e+00   9.9985115999999996e-01
   8.9254708630623512e+00   9.9934641999999996e-01
   9.1066520488326930e+00   9.9767766999999996e-01
   9.2878332346030330e+00   9.9320878999999995e-01
   9.4690144203733748e+00   9.8312834000000004e-01
   9.6501956061437149e+00   9.6380761999999998e-01
   9.8313767919140567e+00   9.3143366999999999e-01
   1.0012557977684398e+01   8.8349752000000004e-01
   1.0193739163454740e+01   8.1930084999999997e-01
   1.0374920349225080e+01   7.4114270000000004e-01
   1.0556101534995420e+01   6.5302455999999998e-01
   1.0737282720765762e+01   5.6049846000000003e-01
   1.0918463906536104e+01   4.6868301000000001e-01
   1.1099645092306446e+01   3.8239427999999998e-01
   1.1280826278076786e+01   3.0457932999999998e-01
   1.1462007463847126e+01   2.3725683000000000e-01
   1.1643188649617468e+01   1.8098843000000001e-01
   1.1824369835387810e+01   1.3529666000000001e-01
   1.2005551021158150e+01   9.9198019999999998e-02
   1.2186732206928491e+01   7.1428590000000000e-02
   1.2367913392698831e+01   5.0494009999999999e-02
   1.2549094578469173e+01   3.5042709999999998e-02
   1.2730275764239515e+01   2.3925490000000001e-02
   1.2911456950009857e+01   1.6019300000000000e-02
   1.3092638135780195e+01   1.0526010000000001e-02
   1.3273819321550537e+01   6.7875000000000001e-03
   1.3455000507320879e+01   4.3004599999999999e-03
   1.3636181693091221e+01   2.6667900000000000e-03
   1.3817362878861562e+01   1.6167099999999999e-03
   1.3998544064631902e+01   9.6044999999999995e-04
   1.4179725250402242e+01   5.5599000000000002e-04
   1.4360906436172584e+01   3.1479000000000001e-04
   1.4542087621942926e+01   1.7447000000000000e-04
   1.4723268807713266e+01   9.4199999999999999e-05
   1.4904449993483608e+01   4.9920000000000003e-05
   1.5085631179253948e+01   2.5340000000000001e-05
   1.5266812365024290e+01   1.2490000000000001e-05
   1.5447993550794632e+01   6.3799999999999999e-06
   1.5629174736564973e+01   2.8300000000000000e-06
   1.5810355922335312e+01   1.3000000000000000e-06
   1.5991537108105653e+01   5.5000000000000003e-07
   1.6172718293875995e+01   1.6000000000000000e-07
   1.6353899479646337e+01   7.0000000000000005e-08
   1.6535080665416679e+01   4.9999999999999998e-08
   1.6716261851187017e+01   1.0000000000000000e-08


==> SimData/PAPR_SotA_Nc1024.dat <==
   6.4989637932094038e+00   1.0000000000000000e+00
   6.6613130766534034e+00   9.9999945312500005e-01
   6.8236623600974022e+00   9.9999392578125001e-01
   6.9860116435414019e+00   9.9995130859375003e-01
   7.1483609269854007e+00   9.9971695312499997e-01
   7.3107102104294004e+00   9.9876462890624995e-01
   7.4730594938734001e+00   9.9574416015625000e-01
   7.6354087773173989e+00   9.8798541015624997e-01
   7.7977580607613985e+00   9.7147486328124999e-01
   7.9601073442053973e+00   9.4167410156249998e-01
   8.1224566276493988e+00   8.9498580078125001e-01
   8.2848059110933967e+00   8.3019351562499999e-01
   8.4471551945373946e+00   7.4936521484374996e-01
   8.6095044779813961e+00   6.5715445312499998e-01
   8.7718537614253940e+00   5.5984205078125004e-01
   8.9342030448693954e+00   4.6360591796875000e-01
   9.0965523283133933e+00   3.7380257812500001e-01
   9.2589016117573912e+00   2.9398986328124999e-01
   9.4212508952013927e+00   2.2582964843750000e-01
   9.5836001786453906e+00   1.6971181640624999e-01
   9.7459494620893921e+00   1.2499111328125000e-01
   9.9082987455333900e+00   9.0287968750000003e-02
   1.0070648028977388e+01   6.3985019531250006e-02
   1.0232997312421389e+01   4.4543281249999997e-02
   1.0395346595865387e+01   3.0455332031250001e-02
   1.0557695879309389e+01   2.0478750000000000e-02
   1.0720045162753387e+01   1.3525097656250000e-02
   1.0882394446197384e+01   8.7925195312499992e-03
   1.1044743729641386e+01   5.5980468750000002e-03
   1.1207093013085384e+01   3.4989257812500000e-03
   1.1369442296529385e+01   2.1484570312499999e-03
   1.1531791579973383e+01   1.2933398437499999e-03
   1.1694140863417381e+01   7.6244140624999999e-04
   1.1856490146861383e+01   4.4214843750000000e-04
   1.2018839430305380e+01   2.5158203125000002e-04
   1.2181188713749382e+01   1.4021484375000001e-04
   1.2343537997193380e+01   7.6562499999999998e-05
   1.2505887280637381e+01   3.9980468749999997e-05
   1.2668236564081379e+01   2.0820312499999999e-05
   1.2830585847525377e+01   1.0351562500000000e-05
   1.2992935130969379e+01   4.9414062500000003e-06
   1.3155284414413376e+01   2.3046875000000001e-06
   1.3317633697857374e+01   1.1523437500000001e-06
   1.3479982981301376e+01   4.6875000000000001e-07
   1.3642332264745374e+01   3.1250000000000003e-07
   1.3804681548189375e+01   2.3437500000000001e-07
   1.3967030831633373e+01   7.8125000000000006e-08
   1.4129380115077371e+01   1.9531250000000002e-08
   1.4291729398521372e+01   1.9531250000000002e-08
   1.4454078681965370e+01   1.9531250000000002e-08


==> SimData/PAPR_SotA_Nc512.dat <==
   5.6958402780319961e+00   1.0000000000000000e+00
   5.8657082697018286e+00   9.9999990999999999e-01
   6.0355762613716619e+00   9.9999919000000004e-01
   6.2054442530414944e+00   9.9999276000000004e-01
   6.3753122447113277e+00   9.9995135000000002e-01
   6.5451802363811602e+00   9.9974401000000002e-01
   6.7150482280509927e+00   9.9893083999999999e-01
   6.8849162197208251e+00   9.9643267000000002e-01
   7.0547842113906585e+00   9.9011402000000004e-01
   7.2246522030604909e+00   9.7669024999999998e-01
   7.3945201947303243e+00   9.5223475999999996e-01
   7.5643881864001568e+00   9.1322855999999997e-01
   7.7342561780699892e+00   8.5774399999999995e-01
   7.9041241697398226e+00   7.8656893000000006e-01
   8.0739921614096559e+00   7.0275527000000004e-01
   8.2438601530794884e+00   6.1128349000000004e-01
   8.4137281447493208e+00   5.1775557000000005e-01
   8.5835961364191533e+00   4.2736911999999999e-01
   8.7534641280889858e+00   3.4423942000000002e-01
   8.9233321197588182e+00   2.7088930000000000e-01
   9.0932001114286507e+00   2.0859243999999999e-01
   9.2630681030984849e+00   1.5734561000000000e-01
   9.4329360947683174e+00   1.1633190000000000e-01
   9.6028040864381499e+00   8.4372820000000001e-02
   9.7726720781079841e+00   6.0066330000000001e-02
   9.9425400697778166e+00   4.2003720000000001e-02
   1.0112408061447649e+01   2.8858109999999999e-02
   1.0282276053117481e+01   1.9479139999999999e-02
   1.0452144044787314e+01   1.2894460000000000e-02
   1.0622012036457146e+01   8.3829899999999999e-03
   1.0791880028126979e+01   5.3399500000000004e-03
   1.0961748019796813e+01   3.3363099999999999e-03
   1.1131616011466646e+01   2.0409600000000001e-03
   1.1301484003136478e+01   1.2234399999999999e-03
   1.1471351994806312e+01   7.1378000000000001e-04
   1.1641219986476145e+01   4.1114999999999999e-04
   1.1811087978145977e+01   2.3075999999999999e-04
   1.1980955969815810e+01   1.2512999999999999e-04
   1.2150823961485642e+01   6.6290000000000004e-05
   1.2320691953155475e+01   3.3720000000000002e-05
   1.2490559944825307e+01   1.7859999999999998e-05
   1.2660427936495140e+01   8.8599999999999999e-06
   1.2830295928164972e+01   4.0199999999999996e-06
   1.3000163919834804e+01   1.8199999999999999e-06
   1.3170031911504637e+01   7.7000000000000004e-07
   1.3339899903174473e+01   3.3999999999999997e-07
   1.3509767894844305e+01   1.1999999999999999e-07
   1.3679635886514138e+01   4.9999999999999998e-08
   1.3849503878183970e+01   2.0000000000000000e-08
   1.4019371869853803e+01   2.0000000000000000e-08


==> SimData/PAPR_StdOFDM_Nc512.dat <==
   6.3710597548200774e+00   1.0000000000000000e+00
   6.5264665999911387e+00   9.9999990000000005e-01
   6.6818734451621982e+00   9.9999866999999998e-01
   6.8372802903332595e+00   9.9998834000000003e-01
   6.9926871355043190e+00   9.9992280000000000e-01
   7.1480939806753803e+00   9.9962333000000003e-01
   7.3035008258464398e+00   9.9851442999999995e-01
   7.4589076710174993e+00   9.9526088999999995e-01
   7.6143145161885606e+00   9.8743168000000003e-01
   7.7697213613596201e+00   9.7146023999999997e-01
   7.9251282065306814e+00   9.4338010000000005e-01
   8.0805350517017427e+00   9.0004229999999996e-01
   8.2359418968728022e+00   8.4023645000000002e-01
   8.3913487420438617e+00   7.6542745000000001e-01
   8.5467555872149230e+00   6.7934296999999999e-01
   8.7021624323859825e+00   5.8716937000000002e-01
   8.8575692775570438e+00   4.9456752999999998e-01
   9.0129761227281033e+00   4.0641449000000002e-01
   9.1683829678991646e+00   3.2623784000000000e-01
   9.3237898130702241e+00   2.5624749000000002e-01
   9.4791966582412837e+00   1.9716354000000000e-01
   9.6346035034123449e+00   1.4886446000000000e-01
   9.7900103485834062e+00   1.1036459000000000e-01
   9.9454171937544658e+00   8.0396819999999994e-02
   1.0100824038925525e+01   5.7629649999999998e-02
   1.0256230884096587e+01   4.0643499999999999e-02
   1.0411637729267648e+01   2.8207880000000001e-02
   1.0567044574438706e+01   1.9268489999999999e-02
   1.0722451419609767e+01   1.2960400000000000e-02
   1.0877858264780828e+01   8.5675700000000000e-03
   1.1033265109951888e+01   5.5719000000000003e-03
   1.1188671955122947e+01   3.5707099999999999e-03
   1.1344078800294009e+01   2.2453700000000000e-03
   1.1499485645465070e+01   1.3862799999999999e-03
   1.1654892490636129e+01   8.3911000000000001e-04
   1.1810299335807189e+01   4.9883999999999996e-04
   1.1965706180978250e+01   2.9097999999999998e-04
   1.2121113026149311e+01   1.6740000000000000e-04
   1.2276519871320369e+01   9.3339999999999997e-05
   1.2431926716491430e+01   5.0689999999999997e-05
   1.2587333561662492e+01   2.7129999999999999e-05
   1.2742740406833551e+01   1.4330000000000000e-05
   1.2898147252004611e+01   7.3699999999999997e-06
   1.3053554097175672e+01   3.5300000000000001e-06
   1.3208960942346733e+01   1.8500000000000001e-06
   1.3364367787517793e+01   7.1999999999999999e-07
   1.3519774632688852e+01   3.7000000000000000e-07
   1.3675181477859914e+01   1.1000000000000001e-07
   1.3830588323030975e+01   4.9999999999999998e-08
   1.3985995168202033e+01   2.0000000000000000e-08


==> SimData/Velocity_spectra.dat <==
  -4.8123812945947327e+02  -9.9706023942041000e+01  -6.7496283064178300e+01  -6.8447135022589606e+01
  -4.7935829301627223e+02  -1.0103140315879794e+02  -6.5257803618062468e+01  -7.1858759575843010e+01
  -4.7747845657307113e+02  -1.0146911837997187e+02  -6.4374723435272614e+01  -8.3588717711338461e+01
  -4.7559862012987008e+02  -9.7998285463297762e+01  -6.4763404705731290e+01  -9.3107734440352687e+01
  -4.7371878368666898e+02  -9.8999737504296419e+01  -6.8994046407825380e+01  -9.9530780821797350e+01
  -4.7183894724346794e+02  -1.1050472728173655e+02  -7.3680390112787364e+01  -9.2560107177480262e+01
  -4.6995911080026684e+02  -9.5620693785660293e+01  -7.0427228012123976e+01  -9.6270882768170139e+01
  -4.6807927435706580e+02  -9.4918407580730090e+01  -6.9374173939466118e+01  -7.7478225004556663e+01
  -4.6619943791386476e+02  -9.6692032691571299e+01  -6.8800547025642572e+01  -5.4031654015702891e+01
  -4.6431960147066366e+02  -9.8779651165504035e+01  -7.0150430337415457e+01  -4.0896625648018862e+01
  -4.6243976502746261e+02  -1.0721429993961438e+02  -7.2231022290556638e+01  -3.4456069902662826e+01
  -4.6055992858426151e+02  -1.0310139373440508e+02  -6.9275363143893543e+01  -3.3686643351155006e+01
  -4.5868009214106047e+02  -1.0477930073818284e+02  -6.3850184155957585e+01  -3.8471458959560771e+01
  -4.5680025569785937e+02  -1.0592938459929847e+02  -6.0880991135757135e+01  -4.9430005931895330e+01
  -4.5492041925465833e+02  -1.0762744371262436e+02  -6.0895508570042033e+01  -6.7978273217372731e+01
  -4.5304058281145728e+02  -1.0516724425598271e+02  -6.5177247981291913e+01  -8.9334024401043536e+01
  -4.5116074636825618e+02  -9.6948515168047791e+01  -7.2974477670975745e+01  -9.3624173854129538e+01
  -4.4928090992505514e+02  -9.6014820537103375e+01  -6.8280483821130019e+01  -8.8731880141555678e+01
  -4.4740107348185404e+02  -9.4538719006950529e+01  -6.6895607772148992e+01  -8.9248670300849454e+01
  -4.4552123703865300e+02  -9.5465016046899038e+01  -6.6735462185694274e+01  -1.0325941225329782e+02
  -4.4364140059545190e+02  -1.0897564748296624e+02  -6.8961777773186697e+01  -8.1871428239460869e+01
  -4.4176156415225086e+02  -9.9517198148741116e+01  -7.4163656455860803e+01  -7.7821808325954180e+01
  -4.3988172770904981e+02  -9.9497660281524944e+01  -7.9574283858020664e+01  -8.0843390536281731e+01
  -4.3800189126584871e+02  -9.5746343764222715e+01  -8.3319495237094628e+01  -9.1578807244080679e+01
  -4.3612205482264767e+02  -9.1501156777048081e+01  -7.7021482972291523e+01  -9.4453016437056846e+01
  -4.3424221837944657e+02  -9.1287475207529766e+01  -7.6702637069286027e+01  -9.8660934987229780e+01
  -4.3236238193624553e+02  -9.2759270418661586e+01  -7.7590858255800271e+01  -1.0615138494059929e+02
  -4.3048254549304443e+02  -9.8111919232215357e+01  -6.9184405444993530e+01  -1.0416230133803913e+02
  -4.2860270904984338e+02  -1.0199587727469402e+02  -6.6556785992075248e+01  -9.3566859316261002e+01
  -4.2672287260664234e+02  -9.3290655092562403e+01  -6.6181792665326583e+01  -9.6196858812393998e+01
  -4.2484303616344124e+02  -8.9603745998833986e+01  -6.7087807203734457e+01  -1.0085158059390062e+02
  -4.2296319972024020e+02  -8.8294282841736262e+01  -6.7111387640132705e+01  -9.2324064029578864e+01
  -4.2108336327703910e+02  -8.9296243627374551e+01  -6.5631591540864775e+01  -9.0745028756681677e+01
  -4.1920352683383805e+02  -9.2511941007393162e+01  -6.6076733287057635e+01  -9.6487197197959318e+01
  -4.1732369039063695e+02  -9.9098970954409609e+01  -7.2484599835559465e+01  -9.9013543441425895e+01
  -4.1544385394743591e+02  -1.0215942242877615e+02  -7.8951253634863946e+01  -9.1214099509391815e+01
  -4.1356401750423487e+02  -9.7153907919821123e+01  -6.8902149206689302e+01  -8.6945361273471804e+01
  -4.1168418106103377e+02  -9.7144776557042277e+01  -6.5731268704694173e+01  -8.5719608563863517e+01
  -4.0980434461783273e+02  -9.5718636288116656e+01  -6.3944651401564364e+01  -9.0695627553086553e+01
  -4.0792450817463163e+02  -9.7167874977866134e+01  -6.4430909958667996e+01  -9.9283816985027585e+01
  -4.0604467173143058e+02  -9.7603955739508294e+01  -6.8480952379721259e+01  -9.3940175819797560e+01
  -4.0416483528822948e+02  -9.2935061101164266e+01  -7.4251268431963979e+01  -9.3628552281108199e+01
  -4.0228499884502844e+02  -9.6027986079316420e+01  -6.9566773820781520e+01  -8.4145772988054773e+01
  -4.0040516240182740e+02  -9.3796251211515099e+01  -6.5908139306918116e+01  -8.4409743121307116e+01
  -3.9852532595862630e+02  -8.8295187340947692e+01  -6.5191458215653086e+01  -8.7395854176842448e+01
  -3.9664548951542525e+02  -8.8515611580514062e+01  -6.8980626918381887e+01  -8.8998281786600330e+01
  -3.9476565307222415e+02  -9.1065557815295520e+01  -9.1609992579921197e+01  -9.2419251303866673e+01
  -3.9288581662902311e+02  -9.3475570795508801e+01  -7.1683823961730241e+01  -9.6052238766943645e+01
  -3.9100598018582201e+02  -9.5713333834095309e+01  -7.0869018027038379e+01  -9.5475111620089990e+01
  -3.8912614374262097e+02  -9.4184459970807652e+01  -7.4190430206882382e+01  -9.0325428967075254e+01
  -3.8724630729941993e+02  -9.3727550287135969e+01  -7.3674610012582747e+01  -8.8908112340632897e+01
  -3.8536647085621883e+02  -9.4656284252822374e+01  -7.3422091885381832e+01  -9.5584074819388491e+01
  -3.8348663441301778e+02  -9.3718343949436687e+01  -7.1394932048448595e+01  -9.2739914653325741e+01
  -3.8160679796981668e+02  -9.2479879568567682e+01  -7.2941110224433743e+01  -8.7099313457337246e+01
  -3.7972696152661564e+02  -9.1557874018197779e+01  -7.8003531181823888e+01  -8.7534708710827857e+01
  -3.7784712508341454e+02  -9.1349239599168826e+01  -7.3143593584187499e+01  -9.0968206922241592e+01
  -3.7596728864021350e+02  -9.5716726646555642e+01  -6.8062426806108988e+01  -8.8150416113155813e+01
  -3.7408745219701245e+02  -1.0652296073734588e+02  -6.8087671130717354e+01  -8.5473505308851514e+01
  -3.7220761575381135e+02  -9.2935678010947569e+01  -7.1827730095735575e+01  -8.5700990083033787e+01
  -3.7032777931061031e+02  -9.1351826863851457e+01  -8.3247372999070421e+01  -8.6481154292796191e+01
  -3.6844794286740921e+02  -9.4777318984571721e+01  -7.0913907313892366e+01  -8.6520276375711433e+01
  -3.6656810642420817e+02  -1.0301547456696419e+02  -6.8271684383811788e+01  -8.7224335589271959e+01
  -3.6468826998100707e+02  -9.5446704246773422e+01  -7.3154133850842157e+01  -8.9969087372028355e+01
  -3.6280843353780602e+02  -9.3421884329864056e+01  -7.8203619793123664e+01  -9.2675553759713779e+01
  -3.6092859709460492e+02  -9.2494379643427223e+01  -7.5542392356692204e+01  -9.0785468255710299e+01
  -3.5904876065140388e+02  -9.1707989408335479e+01  -7.3915415729587892e+01  -8.8607423850424368e+01
  -3.5716892420820284e+02  -9.2723873467763568e+01  -6.5147981865067180e+01  -8.8498786434104829e+01
  -3.5528908776500174e+02  -9.8305175294255847e+01  -6.2111983694373770e+01  -8.7047914920182052e+01
  -3.5340925132180070e+02  -1.0509081315866949e+02  -6.1321616006705717e+01  -8.6899706218585777e+01
  -3.5152941487859960e+02  -9.4036628288216477e+01  -6.1691828416335788e+01  -8.9977686706380979e+01
  -3.4964957843539855e+02  -9.3579966312905654e+01  -6.3205203873022889e+01  -9.3526135326796833e+01
  -3.4776974199219745e+02  -9.8080274087881563e+01  -6.6712305872177126e+01  -9.3240822221483825e+01
  -3.4588990554899641e+02  -9.2404875908103932e+01  -7.0829130634704285e+01  -9.2846988068845604e+01
  -3.4401006910579537e+02  -8.8112492599702747e+01  -7.0208036968082922e+01  -9.4883086193268156e+01
  -3.4213023266259427e+02  -8.8071996706544397e+01  -7.1948316763728258e+01  -8.9857543363802080e+01
  -3.4025039621939322e+02  -9.0541462386750212e+01  -7.3234805221979883e+01  -8.5698983319709498e+01
  -3.3837055977619212e+02  -9.3133637433171387e+01  -6.8926922907166528e+01  -8.3162845569163181e+01
  -3.3649072333299108e+02  -9.7854711472383386e+01  -6.4150746557713518e+01  -8.2902086325217994e+01
  -3.3461088688978998e+02  -9.6250902330139539e+01  -6.1920230878123455e+01  -8.4042722990008343e+01
  -3.3273105044658894e+02  -9.3271494410507685e+01  -6.2157707316747953e+01  -8.5053074445575135e+01
  -3.3085121400338789e+02  -9.2230177751252441e+01  -6.4327184931697445e+01  -8.6441767141229604e+01
  -3.2897137756018680e+02  -9.1495644586933153e+01  -6.9453419087108784e+01  -8.7914275549828830e+01
  -3.2709154111698575e+02  -9.3105316680763181e+01  -7.1731159008584484e+01  -8.6897916380283078e+01
  -3.2521170467378465e+02  -9.7875484151042016e+01  -7.0608688189734096e+01  -8.6836857797222933e+01
  -3.2333186823058361e+02  -1.0333625138372609e+02  -7.4361201558984021e+01  -8.9565462276820142e+01
  -3.2145203178738251e+02  -1.0118814057186607e+02  -6.4317876071097487e+01  -9.0353985444933272e+01
  -3.1957219534418147e+02  -9.2737619587563941e+01  -6.2567620891197940e+01  -8.8745983527758881e+01
  -3.1769235890098042e+02  -8.9651272182654409e+01  -6.6142610930104468e+01  -8.9947472076411998e+01
  -3.1581252245777932e+02  -8.9947522876276466e+01  -7.3251855974753425e+01  -9.9480305790810149e+01
  -3.1393268601457828e+02  -9.0876339429684421e+01  -7.7329360642933722e+01  -9.9362894229798144e+01
  -3.1205284957137718e+02  -9.2125377786560378e+01  -8.1017665448418256e+01  -9.3406254412178612e+01
  -3.1017301312817614e+02  -9.3210184892323454e+01  -7.6537312319970795e+01  -9.4010043900625703e+01
  -3.0829317668497504e+02  -9.1364946708239458e+01  -6.9266344545582427e+01  -9.2612979156389827e+01
  -3.0641334024177399e+02  -8.8438275739471280e+01  -6.8317935040417410e+01  -8.9859868272303061e+01
  -3.0453350379857295e+02  -8.7477260679687063e+01  -7.2731611235654356e+01  -9.1543996117626875e+01
  -3.0265366735537185e+02  -8.9910761408618200e+01  -7.5473951663719049e+01  -8.7828881055897568e+01
  -3.0077383091217081e+02  -9.5315777075412527e+01  -7.0244681940409038e+01  -8.2713021394240172e+01
  -2.9889399446896971e+02  -9.6277365100069360e+01  -7.0800413419379311e+01  -8.1530352747214778e+01
  -2.9701415802576867e+02  -9.7581016648768824e+01  -7.6199675508891119e+01  -8.3558262761032239e+01
  -2.9513432158256757e+02  -9.8111615040651785e+01  -7.6980281970839059e+01  -9.1012060588853700e+01
  -2.9325448513936652e+02  -9.8118331493559182e+01  -7.0183359090254442e+01  -9.4151159681053741e+01
  -2.9137464869616548e+02  -1.0302372694878450e+02  -6.6496168848122238e+01  -8.5185647824379430e+01
  -2.8949481225296438e+02  -1.1693082651067250e+02  -6.4557434602756842e+01  -8.3934227820143917e+01
  -2.8761497580976334e+02  -9.5931573047820265e+01  -6.3959920396024366e+01  -8.5624497057250323e+01
  -2.8573513936656224e+02  -8.8954026838155258e+01  -6.4286957804417511e+01  -8.9622771223276743e+01
  -2.8385530292336119e+02  -8.7824227606164428e+01  -6.6016958432509483e+01  -9.0476051189676724e+01
  -2.8197546648016009e+02  -9.2434105962668141e+01  -6.3657012731516382e+01  -8.6675332988084620e+01
  -2.8009563003695905e+02  -1.0794585494427697e+02  -6.0241414754244779e+01  -8.6372576916574303e+01
  -2.7821579359375801e+02  -1.0280341032661794e+02  -6.0869495467506205e+01  -8.9518475902538569e+01
  -2.7633595715055691e+02  -1.0075387268479425e+02  -6.3902152651469713e+01  -9.5258218474800771e+01
  -2.7445612070735586e+02  -9.9521627384727978e+01  -6.6498227119270638e+01  -9.7511167306707421e+01
  -2.7257628426415476e+02  -9.8232442046947980e+01  -6.8474339535490429e+01  -9.1376753687692855e+01
  -2.7069644782095372e+02  -9.1999555619070961e+01  -7.4670461895184786e+01  -8.8059656217441471e+01
  -2.6881661137775262e+02  -9.5703719120141798e+01  -7.4080599906408082e+01  -8.8154980563240372e+01
  -2.6693677493455158e+02  -1.0215284222464432e+02  -6.6195442471856779e+01  -8.9073245905468525e+01
  -2.6505693849135054e+02  -9.2581135602331116e+01  -6.7704131793465251e+01  -8.6941746663180140e+01
  -2.6317710204814944e+02  -9.0955218575136442e+01  -7.4596692935664322e+01  -8.5523753039305063e+01
  -2.6129726560494839e+02  -9.1278426277377335e+01  -6.8749421815406606e+01  -8.5234451308938787e+01
  -2.5941742916174729e+02  -9.1641210428083113e+01  -6.9838832265657004e+01  -8.5597710933096664e+01
  -2.5753759271854625e+02  -9.1474474894645070e+01  -8.2995281179767630e+01  -9.0309106586107305e+01
  -2.5565775627534518e+02  -9.2422839442993066e+01  -7.1254826018730995e+01  -1.0724964092850311e+02
  -2.5377791983214411e+02  -1.0034485738976413e+02  -7.5595991983370311e+01  -8.9221962949988580e+01
  -2.5189808338894304e+02  -1.0168771248276046e+02  -7.4679735306399948e+01  -8.6328782047364768e+01
  -2.5001824694574196e+02  -1.1766790319667395e+02  -6.9734131691059645e+01  -8.6795484784384428e+01
  -2.4813841050254089e+02  -9.5466886026521891e+01  -7.0449475137364118e+01  -8.8639781827571028e+01
  -2.4625857405933985e+02  -9.5904441707962675e+01  -7.5552745144580115e+01  -9.1900476050857350e+01
  -2.4437873761613878e+02  -1.0196239964502892e+02  -7.7962534358706904e+01  -9.8871236324881806e+01
  -2.4249890117293771e+02  -9.4591674714476497e+01  -7.2794709334539164e+01  -9.9216687851440469e+01
  -2.4061906472973664e+02  -9.2856192543059350e+01  -6.9607853711527326e+01  -9.3123087872796475e+01
  -2.3873922828653556e+02  -9.4423828855661085e+01  -6.8671983571519633e+01  -9.0383903881407292e+01
  -2.3685939184333449e+02  -9.5200621762800054e+01  -6.8627509968486748e+01  -8.7516415158160100e+01
  -2.3497955540013342e+02  -9.7014599160862574e+01  -6.9528226887135958e+01  -8.6550136610554461e+01
  -2.3309971895693238e+02  -1.0799414111199259e+02  -7.6471387184610506e+01  -8.2652260348493428e+01
  -2.3121988251373131e+02  -1.0003741979108112e+02  -7.1176220306662401e+01  -8.0034049056123450e+01
  -2.2934004607053024e+02  -9.6184943897157908e+01  -6.4317309034994651e+01  -8.1677346525717127e+01
  -2.2746020962732916e+02  -9.9480693929374539e+01  -6.3589252090435572e+01  -8.6254569175443493e+01
  -2.2558037318412809e+02  -1.0649744919737732e+02  -6.5247914881925993e+01  -8.9245498544734289e+01
  -2.2370053674092702e+02  -9.7859069885670422e+01  -6.5899659042465885e+01  -9.0489936331151767e+01
  -2.2182070029772595e+02  -9.3056454368876032e+01  -6.5862064568677567e+01  -8.6835480799347209e+01
  -2.1994086385452491e+02  -9.3521442563086609e+01  -6.7431500736153225e+01  -8.3103341640528015e+01
  -2.1806102741132383e+02  -9.4097337218801002e+01  -7.3307646354326948e+01  -8.2542857904347755e+01
  -2.1618119096812276e+02  -9.7838510377887943e+01  -7.8105898848455240e+01  -8.4807221297714250e+01
  -2.1430135452492169e+02  -1.0490728326708917e+02  -7.4572006287167113e+01  -8.7806945019793886e+01
  -2.1242151808172062e+02  -1.0907531708948456e+02  -6.6819549067165241e+01  -8.8601681174244760e+01
  -2.1054168163851955e+02  -9.9469660583322266e+01  -6.3571107020089990e+01  -8.9134545889482382e+01
  -2.0866184519531848e+02  -9.3686839728381059e+01  -6.4487948357973607e+01  -9.0073020803256753e+01
  -2.0678200875211743e+02  -8.9308898677091989e+01  -6.7292680375259891e+01  -8.9196775918818958e+01
  -2.0490217230891636e+02  -8.6778705804791073e+01  -7.0616275157736794e+01  -8.8632846967362866e+01
  -2.0302233586571529e+02  -8.7116454390863609e+01  -7.2968916120205876e+01  -8.7425398863413307e+01
  -2.0114249942251422e+02  -8.9319948642492207e+01  -7.0201230254744814e+01  -8.6216781448677807e+01
  -1.9926266297931315e+02  -9.3518535717507902e+01  -6.6930294638133176e+01  -8.6506331409644247e+01
  -1.9738282653611208e+02  -1.0387911043387375e+02  -6.4922034365393557e+01  -8.9135819534136999e+01
  -1.9550299009291101e+02  -9.6254234034050640e+01  -6.4397566416924633e+01  -9.6153702321115361e+01
  -1.9362315364970996e+02  -9.0679827178794810e+01  -6.7138727069676094e+01  -9.1166898253453070e+01
  -1.9174331720650889e+02  -8.9468923296021629e+01  -7.4475767740432076e+01  -8.8140808897680898e+01
  -1.8986348076330782e+02  -8.9359135392828378e+01  -7.9810370557670467e+01  -9.0603936481164141e+01
  -1.8798364432010675e+02  -8.8604139794397938e+01  -7.3420736801950795e+01  -9.3618644140636320e+01
  -1.8610380787690568e+02  -8.8924380037292465e+01  -6.8434081053617263e+01  -9.2019518751427114e+01
  -1.8422397143370461e+02  -9.1887446990753759e+01  -6.6404061163514740e+01  -9.1294900444774527e+01
  -1.8234413499050353e+02  -9.8005762936469907e+01  -6.9169672044547212e+01  -9.5762548575700322e+01
  -1.8046429854730246e+02  -1.0731103549012376e+02  -7.5277610183062535e+01  -9.4095501730199885e+01
  -1.7858446210410142e+02  -1.0484014563548355e+02  -6.8571074989931958e+01  -9.2743697201437328e+01
  -1.7670462566090035e+02  -9.6624649519548868e+01  -6.6728233983495016e+01  -9.0160479943539343e+01
  -1.7482478921769928e+02  -9.4594314263797926e+01  -6.9960936615695488e+01  -9.0566837432887809e+01
  -1.7294495277449820e+02  -1.0226556366550419e+02  -7.4674230006594968e+01  -9.2411863095900230e+01
  -1.7106511633129713e+02  -1.0053422924459436e+02  -7.2418523112010092e+01  -9.0300345988661547e+01
  -1.6918527988809606e+02  -9.5823228233153500e+01  -7.9474371230114883e+01  -8.8268758658157651e+01
  -1.6730544344489499e+02  -9.6821902651126763e+01  -7.3227662557200262e+01  -8.8647951874590262e+01
  -1.6542560700169395e+02  -9.4304025991679239e+01  -7.0139791691733478e+01  -8.8211655586197793e+01
  -1.6354577055849288e+02  -8.9806503103726058e+01  -6.8416402797202551e+01  -8.7896885773604623e+01
  -1.6166593411529180e+02  -8.8615943657048931e+01  -6.8993558850213759e+01  -9.0193512038754250e+01
  -1.5978609767209073e+02  -9.2087990239184862e+01  -6.8240506062845810e+01  -9.6475509902571503e+01
  -1.5790626122888966e+02  -1.0147454113211863e+02  -6.3560782317292002e+01  -1.1197133024801821e+02
  -1.5602642478568859e+02  -1.0705634229865557e+02  -6.1780785922578879e+01  -9.4689815241550718e+01
  -1.5414658834248752e+02  -1.2225548328605966e+02  -6.4739768687049377e+01  -8.9705568973118972e+01
  -1.5226675189928648e+02  -9.7120975396505301e+01  -6.6497334807237735e+01  -8.7519660047095670e+01
  -1.5038691545608540e+02  -9.3134734778036190e+01  -6.6946474151222986e+01  -8.7448528728468801e+01
  -1.4850707901288433e+02  -9.7093026549615971e+01  -7.1187603289241025e+01  -9.0495576118342143e+01
  -1.4662724256968326e+02  -1.1026147501539215e+02  -7.5038460605995454e+01  -9.5578136161939028e+01
  -1.4474740612648219e+02  -9.6261107405634405e+01  -8.3205731743249032e+01  -8.9517308272418802e+01
  -1.4286756968328112e+02  -9.2940683304486768e+01  -6.7963583033422651e+01  -9.1675548027991510e+01
  -1.4098773324008005e+02  -9.4121134187002880e+01  -6.1854994347566695e+01  -9.9124587185969773e+01
  -1.3910789679687900e+02  -9.8124128512981329e+01  -6.1468044603507941e+01  -9.8257293432952963e+01
  -1.3722806035367793e+02  -9.6880478472055287e+01  -6.5169297847344154e+01  -9.4528487279023324e+01
  -1.3534822391047686e+02  -9.1744998994624680e+01  -6.5014311592284855e+01  -9.3427448873348482e+01
  -1.3346838746727579e+02  -9.4784266369591350e+01  -6.1833120352469500e+01  -9.3890271856704771e+01
  -1.3158855102407472e+02  -1.0796965680178586e+02  -6.1395162423692902e+01  -9.1740554411970891e+01
  -1.2970871458087365e+02  -9.5416048830967398e+01  -6.4261347949617402e+01  -9.0014765986954728e+01
  -1.2782887813767259e+02  -9.3957570447671642e+01  -6.3365788405993719e+01  -8.9137534498466266e+01
  -1.2594904169447152e+02  -9.3247624281685475e+01  -6.1444918122577697e+01  -8.8323403427032503e+01
  -1.2406920525127045e+02  -9.6344376421900634e+01  -6.4965350456232073e+01  -9.0270922386115501e+01
  -1.2218936880806939e+02  -1.0129030514213595e+02  -7.4178772056841495e+01  -9.6685254992856386e+01
  -1.2030953236486832e+02  -9.3395547890718390e+01  -7.0644068449505795e+01  -9.8487174228611423e+01
  -1.1842969592166725e+02  -9.2601253462986037e+01  -6.6892810965664324e+01  -1.0033196259876422e+02
  -1.1654985947846619e+02  -9.6183859949167456e+01  -7.0482052398214705e+01  -9.3153429932096884e+01
  -1.1467002303526512e+02  -1.0093105560202146e+02  -7.4033362762750329e+01  -9.3657331038363367e+01
  -1.1279018659206405e+02  -9.5734962652411511e+01  -6.5189663865378066e+01  -1.0042504964981214e+02
  -1.1091035014886297e+02  -9.2228793703266163e+01  -6.7445638222410963e+01  -9.0105157441400536e+01
  -1.0903051370566192e+02  -9.2939335661541307e+01  -7.5384833127393961e+01  -8.8541865561931701e+01
  -1.0715067726246085e+02  -9.7201375618270745e+01  -6.5506543187350218e+01  -9.1046246440776684e+01
  -1.0527084081925977e+02  -9.9432589003344006e+01  -6.7846176178564974e+01  -9.9069151046234509e+01
  -1.0339100437605872e+02  -9.7502994461653330e+01  -6.5884510543488943e+01  -1.0215807373123920e+02
  -1.0151116793285765e+02  -9.7600311383852031e+01  -6.0830107966141959e+01  -9.6159985929281959e+01
  -9.9631331489656574e+01  -9.4731282123886572e+01  -6.1245080063138879e+01  -9.4156859797674343e+01
  -9.7751495046455503e+01  -9.8155576709596929e+01  -6.7020646122492735e+01  -8.9104248362954991e+01
  -9.5871658603254446e+01  -1.0339552462007815e+02  -7.9942445648101057e+01  -8.5634410690815912e+01
  -9.3991822160053374e+01  -9.8934021720469289e+01  -8.5405201576201961e+01  -8.8767281281282550e+01
  -9.2111985716852303e+01  -9.8337643860142080e+01  -7.4229589883552052e+01  -9.2903447137243518e+01
  -9.0232149273651231e+01  -9.9289459708608447e+01  -6.8954436520613058e+01  -8.4913737577379294e+01
  -8.8352312830450174e+01  -1.0309893242692171e+02  -6.6699384045983209e+01  -8.4797567540988240e+01
  -8.6472476387249102e+01  -9.5125673255829454e+01  -6.5524925221546312e+01  -8.6083689713240432e+01
  -8.4592639944048031e+01  -9.3042644638946101e+01  -6.6032827747437381e+01  -8.7008213824575051e+01
  -8.2712803500846974e+01  -9.5150885727915622e+01  -6.7858366292180904e+01  -8.7183921002713419e+01
  -8.0832967057645902e+01  -9.1554094945300008e+01  -6.7725189617893051e+01  -8.7271251200697293e+01
  -7.8953130614444831e+01  -8.9957752057660386e+01  -6.6977476306426809e+01  -8.9094807800174635e+01
  -7.7073294171243759e+01  -9.3555263756723306e+01  -6.5324114995588616e+01  -8.9062498983233638e+01
  -7.5193457728042702e+01  -1.0073400664397595e+02  -6.4327871241601031e+01  -8.7396649664349553e+01
  -7.3313621284841631e+01  -9.5326366765864250e+01  -6.5038197569273649e+01  -8.8966345046669801e+01
  -7.1433784841640559e+01  -9.8559960216798160e+01  -6.5726299626833651e+01  -9.0969432444649158e+01
  -6.9553948398439502e+01  -1.0265293297459122e+02  -6.6330920108700155e+01  -8.9343927236657123e+01
  -6.7674111955238430e+01  -9.9296911952686074e+01  -7.1509497036635480e+01  -8.6709121749121579e+01
  -6.5794275512037359e+01  -9.1050448909127496e+01  -7.4447657732216015e+01  -8.4719778876128146e+01
  -6.3914439068836295e+01  -9.1707283169574694e+01  -7.0676104913548016e+01  -8.4801649708429352e+01
  -6.2034602625635223e+01  -9.7326429342947321e+01  -6.6767689918780746e+01  -8.7098557346984990e+01
  -6.0154766182434159e+01  -9.2692638686653694e+01  -6.5174069661226895e+01  -9.1175011806085536e+01
  -5.8274929739233094e+01  -9.0186322472873783e+01  -6.7519672773372065e+01  -9.4547927689318357e+01
  -5.6395093296032023e+01  -9.3256487081896879e+01  -7.3125169107347602e+01  -9.0886096472959139e+01
  -5.4515256852830959e+01  -1.0713630530841489e+02  -7.3982909984167435e+01  -8.6643552426307565e+01
  -5.2635420409629887e+01  -9.2105159176970787e+01  -6.8412913570790863e+01  -8.5360183800770699e+01
  -5.0755583966428823e+01  -9.1849847040410694e+01  -6.4788204562898983e+01  -8.3987129344193875e+01
  -4.8875747523227751e+01  -9.0997632707723895e+01  -6.5805202701391551e+01  -8.2794318510131319e+01
  -4.6995911080026687e+01  -8.9149735499754101e+01  -7.2642019154683453e+01  -8.4348296836814370e+01
  -4.5116074636825616e+01  -8.9662091831701289e+01  -6.7736878291710667e+01  -8.9431575062112699e+01
  -4.3236238193624551e+01  -9.3781673125021413e+01  -6.8602605239716326e+01  -9.6438483852147073e+01
  -4.1356401750423487e+01  -1.0062077767864271e+02  -6.5317757059955056e+01  -9.6600691658239356e+01
  -3.9476565307222415e+01  -1.0939153424984845e+02  -6.2778020096042205e+01  -9.6433741387685529e+01
  -3.7596728864021351e+01  -1.0523757422679957e+02  -6.4339582675782509e+01  -9.6479108635321666e+01
  -3.5716892420820280e+01  -1.0102610188921251e+02  -7.4909430955998090e+01  -9.3262230684051843e+01
  -3.3837055977619215e+01  -9.5067126651993973e+01  -6.9913703751838256e+01  -9.1675906522736852e+01
  -3.1957219534418147e+01  -8.9253488773992629e+01  -6.7416150563136000e+01  -9.2493266830328253e+01
  -3.0077383091217079e+01  -8.8148262425732483e+01  -6.9798040256621960e+01  -9.4671614833983313e+01
  -2.8197546648016012e+01  -8.7448232418690949e+01  -6.9805217894696455e+01  -9.3995467792204096e+01
  -2.6317710204814944e+01  -5.5495527090391363e+01  -5.4996545737177705e+01  -5.5217466235017675e+01
  -2.4437873761613876e+01  -3.6171296997495290e+01  -3.5769719039288965e+01  -3.5818629262563796e+01
  -2.2558037318412808e+01  -2.5151313076016294e+01  -2.4767958701685622e+01  -2.4790208933984793e+01
  -2.0678200875211743e+01  -2.0358250225262495e+01  -1.9976266813917128e+01  -1.9995468253840208e+01
  -1.8798364432010676e+01  -2.1122059379287464e+01  -2.0721569164520908e+01  -2.0758009883231203e+01
  -1.6918527988809608e+01  -2.7541764972859468e+01  -2.7066268451263959e+01  -2.7171960429592197e+01
  -1.5038691545608540e+01  -4.0562215289622245e+01  -3.9738217729282319e+01  -4.0150676546527684e+01
  -1.3158855102407472e+01  -6.2980925096597772e+01  -5.9090225982330558e+01  -6.2063553937949884e+01
  -1.1279018659206404e+01  -9.8133191285839345e+01  -7.2104606751647395e+01  -9.0683927954850333e+01
  -9.3991822160053378e+00  -1.0401009506527343e+02  -7.5563311173349405e+01  -9.4364713422133775e+01
  -7.5193457728042699e+00  -1.0298610111504316e+02  -8.0199787084202399e+01  -8.7858841020868056e+01
  -5.6395093296032019e+00  -9.7311176113450628e+01  -7.3447151094134682e+01  -8.7232573109204708e+01
  -3.7596728864021349e+00  -9.4813430815372314e+01  -7.6688433786685835e+01  -9.4419650847941114e+01
  -1.8798364432010675e+00  -9.3165827988674678e+01  -7.9301856983927678e+01  -9.0669821500351645e+01
   0.0000000000000000e+00  -9.4144851047072805e+01  -8.0523192610354840e+01  -8.9592218211896693e+01
   1.8798364432010675e+00  -9.6028200466116161e+01  -7.5565990932584128e+01  -9.4434350523209076e+01
   3.7596728864021349e+00  -1.0013698397857191e+02  -7.3429063748786945e+01  -9.4179516385785178e+01
   5.6395093296032019e+00  -9.6816363455675955e+01  -7.3821216233650432e+01  -9.1005194642874073e+01
   7.5193457728042699e+00  -9.0070150888706237e+01  -7.2554644156442407e+01  -9.0044638243960321e+01
   9.3991822160053378e+00  -9.0655090457250552e+01  -6.7200804871105504e+01  -8.9800331410876908e+01
   1.1279018659206404e+01  -9.6175455830691774e+01  -6.3416627157772403e+01  -8.8882304677203535e+01
   1.3158855102407472e+01  -1.0192867005409410e+02  -6.2360134730261414e+01  -8.6853541524674171e+01
   1.5038691545608540e+01  -9.3739988080908134e+01  -6.1414644168636904e+01  -6.6577754768989678e+01
   1.6918527988809608e+01  -9.5440929561945225e+01  -5.1643786763321948e+01  -5.3509675205159930e+01
   1.8798364432010676e+01  -9.3313469775445085e+01  -4.5511242584545975e+01  -4.7094913422080388e+01
   2.0678200875211743e+01  -9.2075306793994329e+01  -4.4806852482427267e+01  -4.6337247237536708e+01
   2.2558037318412808e+01  -9.3156246317497605e+01  -4.9995306776727141e+01  -5.1127658484227261e+01
   2.4437873761613876e+01  -9.5079445155605427e+01  -6.5552930542077746e+01  -6.2168232673758844e+01
   2.6317710204814944e+01  -9.7705235145499600e+01  -6.6444104214534747e+01  -8.2679852265122520e+01
   2.8197546648016012e+01  -9.7981747327786124e+01  -6.8519023979656481e+01  -9.9743674924578016e+01
   3.0077383091217079e+01  -9.5315806415786867e+01  -9.3994108657224558e+01  -1.0126376135422564e+02
   3.1957219534418147e+01  -9.3122174378974890e+01  -6.8905942834206542e+01  -8.9720480087892099e+01
   3.3837055977619215e+01  -9.0921825199299079e+01  -6.5580928590136466e+01  -8.7894046841061339e+01
   3.5716892420820280e+01  -8.9756794989582986e+01  -6.7675350441369858e+01  -9.2453875872842957e+01
   3.7596728864021351e+01  -9.0445554589243400e+01  -7.3204094345370322e+01  -1.0123638610344838e+02
   3.9476565307222415e+01  -9.3490065385359017e+01  -7.0028139565533593e+01  -9.4631444359448665e+01
   4.1356401750423487e+01  -9.6665716800430985e+01  -6.5982636236235237e+01  -8.8570238635084564e+01
   4.3236238193624551e+01  -9.7426244335805464e+01  -6.7024240866329023e+01  -8.7907869749252285e+01
   4.5116074636825616e+01  -9.4298781240302091e+01  -7.2799957146936322e+01  -9.4362516124721083e+01
   4.6995911080026687e+01  -9.0415173113792278e+01  -7.6822482951199845e+01  -9.6672284392615893e+01
   4.8875747523227751e+01  -8.8778844337314510e+01  -6.8034536158122165e+01  -9.4836817600973745e+01
   5.0755583966428823e+01  -9.0396031830586608e+01  -6.8508278356022657e+01  -8.9408710763275309e+01
   5.2635420409629887e+01  -9.4509518940968391e+01  -7.6331284205377500e+01  -8.3365595959490179e+01
   5.4515256852830959e+01  -1.0000412985362625e+02  -6.7599501935146407e+01  -8.3636923997524264e+01
   5.6395093296032023e+01  -9.9171396692264480e+01  -6.3330103324997118e+01  -8.8640502816041391e+01
   5.8274929739233094e+01  -9.8323286897805062e+01  -6.3049990625126703e+01  -9.3319320076588383e+01
   6.0154766182434159e+01  -1.0345943196226530e+02  -6.5069150554007450e+01  -9.5767209382789304e+01
   6.2034602625635223e+01  -9.9439960102468078e+01  -6.6378603569872553e+01  -1.0037379542783981e+02
   6.3914439068836295e+01  -9.8202637651183679e+01  -6.5667675494095249e+01  -9.8209477114316741e+01
   6.5794275512037359e+01  -9.8475464974503367e+01  -6.7633354832124013e+01  -9.1565110488427138e+01
   6.7674111955238430e+01  -9.9454058601013074e+01  -8.0578345340079096e+01  -8.9390151848870573e+01
   6.9553948398439502e+01  -9.8207636864454159e+01  -6.6820073301789193e+01  -9.2800768415610719e+01
   7.1433784841640559e+01  -9.8945250313750037e+01  -6.3314597945773407e+01  -1.1197516401076558e+02
   7.3313621284841631e+01  -9.6276526725490228e+01  -6.3853155416840558e+01  -9.7642936595421787e+01
   7.5193457728042702e+01  -9.6745706677488940e+01  -6.3961292618386430e+01  -1.0176633028231942e+02
   7.7073294171243759e+01  -1.0180600434923367e+02  -6.3562476158365492e+01  -1.0272271495770877e+02
   7.8953130614444831e+01  -1.0420131810560785e+02  -6.4758232061473223e+01  -9.5884063824584757e+01
   8.0832967057645902e+01  -9.7295062313378779e+01  -6.8746023222427709e+01  -8.9086886292828382e+01
   8.2712803500846974e+01  -9.6795388831394988e+01  -7.5180012066970846e+01  -8.6328260998526332e+01
   8.4592639944048031e+01  -1.0215768576860602e+02  -7.5336688591826629e+01  -8.5858697851478439e+01
   8.6472476387249102e+01  -9.2887904912094271e+01  -7.3774125101238837e+01  -8.5622571655027826e+01
   8.8352312830450174e+01  -9.1310810366202858e+01  -7.3983523934607121e+01  -8.6908864373030383e+01
   9.0232149273651231e+01  -9.4088999266931083e+01  -8.0388369299131199e+01  -9.2031139880826913e+01
   9.2111985716852303e+01  -9.5466122199756583e+01  -8.0351658571556641e+01  -1.0848753328775140e+02
   9.3991822160053374e+01  -9.8690893526954099e+01  -8.1326967579194928e+01  -9.2866392152186961e+01
   9.5871658603254446e+01  -1.0783688938267930e+02  -7.1635921214119747e+01  -9.0390551574629598e+01
   9.7751495046455503e+01  -1.0025682513637916e+02  -8.3287217661010231e+01  -8.9880906502378963e+01
   9.9631331489656574e+01  -9.2578634417970434e+01  -6.6781573166387147e+01  -8.8300681101065805e+01
   1.0151116793285765e+02  -9.2970602083401772e+01  -6.1266262570288667e+01  -8.7362704576908129e+01
   1.0339100437605872e+02  -9.6410683507748544e+01  -5.9967966584944868e+01  -8.6409121445621054e+01
   1.0527084081925977e+02  -9.3258054254135757e+01  -6.0358651974209941e+01  -8.7375206848483714e+01
   1.0715067726246085e+02  -9.2988339762980374e+01  -6.2518450060587519e+01  -9.1526308452694252e+01
   1.0903051370566192e+02  -9.8055532614122868e+01  -6.6577166985768400e+01  -9.2259564155297994e+01
   1.1091035014886297e+02  -9.8684884092313027e+01  -6.8378270596385278e+01  -9.1142769938739377e+01
   1.1279018659206405e+02  -9.3858567312736128e+01  -6.9323581404746875e+01  -9.0317461678776823e+01
   1.1467002303526512e+02  -9.3832505931212197e+01  -7.1142852857511855e+01  -8.7638059274518298e+01
   1.1654985947846619e+02  -9.2449572436733618e+01  -6.6832288310647158e+01  -8.8914191719106725e+01
   1.1842969592166725e+02  -8.9433914000085522e+01  -6.7188665897904229e+01  -9.1972082744786292e+01
   1.2030953236486832e+02  -8.8576970607084675e+01  -7.0934643142994503e+01  -9.5671933861332434e+01
   1.2218936880806939e+02  -9.0649344546479071e+01  -7.0932644426251045e+01  -1.0266088405022504e+02
   1.2406920525127045e+02  -9.4204002723106001e+01  -7.1966637671736521e+01  -1.0011711343456196e+02
   1.2594904169447152e+02  -9.1922875123031147e+01  -8.0432288643475118e+01  -9.1628354738708879e+01
   1.2782887813767259e+02  -9.2063016457622652e+01  -7.4354089446257433e+01  -8.6168041422028978e+01
   1.2970871458087365e+02  -1.0368812454466540e+02  -6.6105165625203711e+01  -8.5398227022707204e+01
   1.3158855102407472e+02  -9.4988017631314975e+01  -6.6271300547462459e+01  -9.0602734605030093e+01
   1.3346838746727579e+02  -9.0147414574391846e+01  -7.0626098654583416e+01  -1.0221763494629099e+02
   1.3534822391047686e+02  -9.0482633403754349e+01  -6.5687572326779502e+01  -9.2346415306271041e+01
   1.3722806035367793e+02  -9.2207799431172489e+01  -6.6365596428443354e+01  -9.7032785307420681e+01
   1.3910789679687900e+02  -9.0843824594387186e+01  -6.8460429615692760e+01  -9.3211146839918001e+01
   1.4098773324008005e+02  -8.8074829735963917e+01  -6.5814786336912590e+01  -8.7859471049376793e+01
   1.4286756968328112e+02  -8.6029113138148162e+01  -6.4492246092971243e+01  -8.7314717086555362e+01
   1.4474740612648219e+02  -8.5793448326074596e+01  -6.3564264590250239e+01  -8.8647122277455452e+01
   1.4662724256968326e+02  -8.9373350565043623e+01  -6.4677938683198022e+01  -9.0774080156759254e+01
   1.4850707901288433e+02  -9.7385203382593133e+01  -6.6772723186933888e+01  -8.7535568876999406e+01
   1.5038691545608540e+02  -9.0089475853565133e+01  -6.8269879788514373e+01  -8.5949741808369566e+01
   1.5226675189928648e+02  -8.6503181805447028e+01  -7.3426745566246638e+01  -8.6446873936042351e+01
   1.5414658834248752e+02  -8.7519480201089081e+01  -7.2454953348755851e+01  -8.5603174947401044e+01
   1.5602642478568859e+02  -9.1074789083464182e+01  -7.0458257539735172e+01  -8.3788011975618872e+01
   1.5790626122888966e+02  -9.2976573551427990e+01  -8.6072409271473987e+01  -8.4636337589999613e+01
   1.5978609767209073e+02  -9.5545938108195301e+01  -7.3400594227042859e+01  -8.7799220816703496e+01
   1.6166593411529180e+02  -1.0023081416137809e+02  -7.5324897011275112e+01  -8.8748561498238018e+01
   1.6354577055849288e+02  -1.0244605800368949e+02  -6.8567493058520853e+01  -8.5459787566525193e+01
   1.6542560700169395e+02  -9.8485693243281688e+01  -6.3851897834082727e+01  -8.3854143755750442e+01
   1.6730544344489499e+02  -9.2994444417291149e+01  -6.5146350745359911e+01  -8.5563641730169365e+01
   1.6918527988809606e+02  -8.8103105842816447e+01  -6.9573275543523607e+01  -8.7605421394425747e+01
   1.7106511633129713e+02  -8.5733125676736663e+01  -6.9194360191355230e+01  -8.8220170940405495e+01
   1.7294495277449820e+02  -8.5951040008411567e+01  -6.7243939020030126e+01  -8.7670129095111321e+01
   1.7482478921769928e+02  -8.7327293325886970e+01  -7.6461944798199056e+01  -8.6621095307284236e+01
   1.7670462566090035e+02  -8.8287222315380703e+01  -7.0102807816667905e+01  -8.5417574126680478e+01
   1.7858446210410142e+02  -9.0460924713678409e+01  -6.8184169087303445e+01  -8.7981355616706452e+01
   1.8046429854730246e+02  -9.3367458760454028e+01  -6.8484334256112191e+01  -9.2628042573685576e+01
   1.8234413499050353e+02  -9.3318220101048340e+01  -6.6259961807666542e+01  -9.1579529745992033e+01
   1.8422397143370461e+02  -9.3326891144258909e+01  -6.5010176131603913e+01  -9.0954417487886673e+01
   1.8610380787690568e+02  -9.5515854107388421e+01  -6.4010267827812811e+01  -1.0190972553105470e+02
   1.8798364432010675e+02  -9.6522641846556795e+01  -6.3303015605138548e+01  -9.2555327461887373e+01
   1.8986348076330782e+02  -9.5237176962994923e+01  -6.4268996915885225e+01  -8.6988262684522738e+01
   1.9174331720650889e+02  -9.6199628193864854e+01  -6.7502417772072590e+01  -8.5963005466842361e+01
   1.9362315364970996e+02  -9.6529545672482769e+01  -6.7811076942898609e+01  -8.8470490261244919e+01
   1.9550299009291101e+02  -9.9971225773279954e+01  -6.4859709684390282e+01  -1.0142012281049483e+02
   1.9738282653611208e+02  -1.0840956761694635e+02  -6.4038740152085722e+01  -9.1944371026653869e+01
   1.9926266297931315e+02  -1.0109086308371131e+02  -6.5566464914786451e+01  -8.7418400067862137e+01
   2.0114249942251422e+02  -9.4928948652742932e+01  -6.6340847882305042e+01  -8.8595523723859884e+01
   2.0302233586571529e+02  -9.1610676010053979e+01  -6.9174768574860366e+01  -9.4669562871038124e+01
   2.0490217230891636e+02  -8.9844372445146732e+01  -8.7035619652562957e+01  -1.0377239842906215e+02
   2.0678200875211743e+02  -9.0395155791399603e+01  -7.3686088779075277e+01  -9.6906714313480393e+01
   2.0866184519531848e+02  -9.2987849076960387e+01  -6.9425719355565150e+01  -9.1851894977140518e+01
   2.1054168163851955e+02  -9.6521561273125528e+01  -6.8379223645194799e+01  -9.2920871243966843e+01
   2.1242151808172062e+02  -9.4173435792204444e+01  -7.1480138180702482e+01  -1.0143383000045355e+02
   2.1430135452492169e+02  -9.0038066432434690e+01  -6.8761501770192524e+01  -9.4734288593474048e+01
   2.1618119096812276e+02  -8.9953334736307582e+01  -6.4047455843916396e+01  -9.0925459308092741e+01
   2.1806102741132383e+02  -9.4001861310992766e+01  -6.3409909968862912e+01  -9.0237371734283073e+01
   2.1994086385452491e+02  -9.2174656351672851e+01  -6.6017753885903261e+01  -8.9634765426809338e+01
   2.2182070029772595e+02  -8.8750606885829640e+01  -6.7827094158988018e+01  -9.1509902601138180e+01
   2.2370053674092702e+02  -8.9040711567209215e+01  -6.8506432557216385e+01  -9.4715364896244949e+01
   2.2558037318412809e+02  -9.1065986588122357e+01  -6.9810863414912802e+01  -9.4799837319949631e+01
   2.2746020962732916e+02  -9.7618798344045032e+01  -6.9172164530581767e+01  -9.3198908659742727e+01
   2.2934004607053024e+02  -1.0369060218247400e+02  -7.1377716558012935e+01  -8.7616390725816672e+01
   2.3121988251373131e+02  -9.5707966409579583e+01  -8.3996584837911115e+01  -8.3918513998749205e+01
   2.3309971895693238e+02  -9.1645565265688177e+01  -7.9105302437090927e+01  -8.4527303008368136e+01
   2.3497955540013342e+02  -9.0111903165657182e+01  -7.6995582453094812e+01  -8.5534176310665714e+01
   2.3685939184333449e+02  -9.2311615924268679e+01  -7.7545169756536779e+01  -9.0542460020319083e+01
   2.3873922828653556e+02  -9.7080410034585370e+01  -8.0910347950131467e+01  -9.4119385685003351e+01
   2.4061906472973664e+02  -1.0170247563988629e+02  -7.4071243390155644e+01  -8.8996539998863426e+01
   2.4249890117293771e+02  -1.0164273097816157e+02  -6.8271792268757423e+01  -9.4752586815311247e+01
   2.4437873761613878e+02  -9.8241432717657048e+01  -6.7507906349003520e+01  -9.7776316697990097e+01
   2.4625857405933985e+02  -9.5217757327216631e+01  -7.1761190061842768e+01  -9.3370480528429681e+01
   2.4813841050254089e+02  -9.3547718490062024e+01  -7.5267830084195197e+01  -9.6709545738094221e+01
   2.5001824694574196e+02  -9.6760047573443316e+01  -7.1515347557619577e+01  -9.0563709063002477e+01
   2.5189808338894304e+02  -1.0895940105742740e+02  -6.8959251469161359e+01  -8.6547224058146782e+01
   2.5377791983214411e+02  -1.0661901893424375e+02  -7.0058221855188236e+01  -8.6965856591141318e+01
   2.5565775627534518e+02  -1.0080197634182777e+02  -7.7988348908079473e+01  -9.3813028966282047e+01
   2.5753759271854625e+02  -9.6690686769285762e+01  -8.3123119865140211e+01  -9.2007970659343812e+01
   2.5941742916174729e+02  -9.5557034925082789e+01  -7.9072808433765175e+01  -8.7240764699134758e+01
   2.6129726560494839e+02  -9.5395737621578590e+01  -8.1501265481419807e+01  -8.6758257798988154e+01
   2.6317710204814944e+02  -9.2636609609911901e+01  -9.0642784609409631e+01  -9.0985662281644807e+01
   2.6505693849135054e+02  -9.1367408149976583e+01  -7.5708571205800126e+01  -9.4899003500174189e+01
   2.6693677493455158e+02  -9.8133669160228195e+01  -7.2148334673920544e+01  -8.8158386372668645e+01
   2.6881661137775262e+02  -9.7067876947278151e+01  -7.3554536172829870e+01  -9.0399680492754044e+01
   2.7069644782095372e+02  -9.0645125838667170e+01  -7.2720223022465035e+01  -8.9644253948309313e+01
   2.7257628426415476e+02  -9.3337122332041289e+01  -6.8055201007341338e+01  -8.7867702107419973e+01
   2.7445612070735586e+02  -9.7568355407593728e+01  -6.4852509815585933e+01  -8.9700401590365828e+01
   2.7633595715055691e+02  -9.0819222509481747e+01  -6.4018001576554724e+01  -9.4066206790074716e+01
   2.7821579359375801e+02  -8.9501078415766173e+01  -6.4444398120042109e+01  -1.0491575269069449e+02
   2.8009563003695905e+02  -9.2681755583513095e+01  -6.4660708068216422e+01  -9.7862888027105527e+01
   2.8197546648016009e+02  -9.7716343707818098e+01  -6.3887374292719038e+01  -9.3945929183831367e+01
   2.8385530292336119e+02  -9.5483317943936655e+01  -6.3812026168987423e+01  -9.5098432835888985e+01
   2.8573513936656224e+02  -9.6905898221380497e+01  -6.8053740701376199e+01  -9.7502393380649409e+01
   2.8761497580976334e+02  -9.9541257710689237e+01  -7.7504489113245739e+01  -9.0673689967695765e+01
   2.8949481225296438e+02  -9.8594624923326066e+01  -6.5154837888100388e+01  -8.7233522331910507e+01
   2.9137464869616548e+02  -9.7913607021738770e+01  -6.4387731201967796e+01  -8.6623116135883208e+01
   2.9325448513936652e+02  -9.9858346446018331e+01  -6.6593684751871109e+01  -8.9279887887684367e+01
   2.9513432158256757e+02  -9.9002412949173063e+01  -6.8372164407560376e+01  -9.1686416107254644e+01
   2.9701415802576867e+02  -1.0508693836757165e+02  -6.9256036290542710e+01  -8.8461326762167573e+01
   2.9889399446896971e+02  -9.5511420222601387e+01  -7.0433105875977532e+01  -8.9505519641449155e+01
   3.0077383091217081e+02  -9.0541275031470619e+01  -7.7119951632569212e+01  -1.1001423331254932e+02
   3.0265366735537185e+02  -8.9114497068660583e+01  -7.0481413312644889e+01  -8.6300785249348110e+01
   3.0453350379857295e+02  -8.9087413561171346e+01  -6.6660386203433404e+01  -8.2496072850181037e+01
   3.0641334024177399e+02  -9.1006629245691428e+01  -6.4268468562485367e+01  -8.2435537359883114e+01
   3.0829317668497504e+02  -9.3869451676525657e+01  -6.3330609614382873e+01  -8.5708809754516750e+01
   3.1017301312817614e+02  -9.4144898106249869e+01  -6.5697959716181998e+01  -9.5218629001997670e+01
   3.1205284957137718e+02  -9.2415478387586020e+01  -7.4758517001348196e+01  -1.1164382774844685e+02
   3.1393268601457828e+02  -9.2038386147314341e+01  -7.1843550835315625e+01  -9.7699665822286278e+01
   3.1581252245777932e+02  -9.4316746423081369e+01  -7.0895585915831276e+01  -8.7989199900454167e+01
   3.1769235890098042e+02  -9.6766946438640943e+01  -7.6509609682976816e+01  -8.5749051082429617e+01
   3.1957219534418147e+02  -9.5517330682411753e+01  -6.8104038923421655e+01  -8.8503175396198088e+01
   3.2145203178738251e+02  -9.3998880023807814e+01  -6.5041385960768082e+01  -9.8376358733895984e+01
   3.2333186823058361e+02  -9.6874938177877667e+01  -6.6424248695896495e+01  -1.0302119367311036e+02
   3.2521170467378465e+02  -1.0365097619494539e+02  -7.1510886365763724e+01  -9.4811977977484020e+01
   3.2709154111698575e+02  -9.7155822242452203e+01  -7.4302158991752691e+01  -9.2970990732286111e+01
   3.2897137756018680e+02  -9.1433725511442432e+01  -6.7294287564982909e+01  -9.4400207709174538e+01
   3.3085121400338789e+02  -8.9788757172081048e+01  -6.5745355315225964e+01  -1.0114007547253902e+02
   3.3273105044658894e+02  -9.3006239763513818e+01  -6.8762439937220904e+01  -1.0022294094221971e+02
   3.3461088688978998e+02  -1.0171852659113596e+02  -6.4398973944794932e+01  -9.0352553885978409e+01
   3.3649072333299108e+02  -9.9669190746685146e+01  -6.2188269254051754e+01  -8.7327485219523680e+01
   3.3837055977619212e+02  -1.0144354652413186e+02  -6.2200212676403702e+01  -8.8567867416468999e+01
   3.4025039621939322e+02  -9.9665717113753274e+01  -6.2493656737271728e+01  -9.3669547186628222e+01
   3.4213023266259427e+02  -9.6978115452288037e+01  -6.2378885165866926e+01  -9.5629439382629073e+01
   3.4401006910579537e+02  -1.0059610759947184e+02  -6.4184711386685024e+01  -9.1191897776813448e+01
   3.4588990554899641e+02  -9.7560261211394916e+01  -6.9459490138425508e+01  -8.7803824125587880e+01
   3.4776974199219745e+02  -9.3239692057228794e+01  -7.3634333803602061e+01  -8.8952546310369854e+01
   3.4964957843539855e+02  -9.2606936706347042e+01  -7.1460873409330873e+01  -9.8655335662447698e+01
   3.5152941487859960e+02  -9.3587044688303550e+01  -7.4646808576570237e+01  -9.5603251554075825e+01
   3.5340925132180070e+02  -9.6003925900595661e+01  -7.5516241798407691e+01  -9.1820832258722817e+01
   3.5528908776500174e+02  -9.8618267429164419e+01  -6.9665477820875907e+01  -9.5209233293755773e+01
   3.5716892420820284e+02  -1.0782252458529912e+02  -6.7927123169174649e+01  -1.0010895651231934e+02
   3.5904876065140388e+02  -1.0362892023976717e+02  -6.6414579136709989e+01  -9.7353038691543617e+01
   3.6092859709460492e+02  -1.0491618586367058e+02  -6.5243259122375974e+01  -1.1107310255730721e+02
   3.6280843353780602e+02  -9.8521108730565672e+01  -6.3364226388217439e+01  -9.7619972493747497e+01
   3.6468826998100707e+02  -9.3803399216761520e+01  -6.1740139724100040e+01  -1.0579401192201959e+02
   3.6656810642420817e+02  -9.0957870973917338e+01  -6.1994727916817290e+01  -9.9234871230577994e+01
   3.6844794286740921e+02  -9.3025549500051156e+01  -6.4682599996580905e+01  -9.4146496757175015e+01
   3.7032777931061031e+02  -1.0443558191408123e+02  -6.7311008078812677e+01  -9.0870004783246173e+01
   3.7220761575381135e+02  -1.0647454033416109e+02  -6.4226129838636922e+01  -8.8511142118087548e+01
   3.7408745219701245e+02  -9.7971990632043358e+01  -6.2182061433060007e+01  -8.5216044993667538e+01
   3.7596728864021350e+02  -9.4236457454158156e+01  -6.2640638411730329e+01  -8.3413434734933560e+01
   3.7784712508341454e+02  -9.2528060900183860e+01  -6.5428766227773252e+01  -8.5913563296216580e+01
   3.7972696152661564e+02  -9.2968701732254473e+01  -7.1724486985792254e+01  -9.1449188701946724e+01
   3.8160679796981668e+02  -9.6157424623823928e+01  -7.9046768218609031e+01  -8.9458288825245774e+01
   3.8348663441301778e+02  -1.0042702653653244e+02  -7.6675481835097600e+01  -9.0706878139583353e+01
   3.8536647085621883e+02  -1.0150280785683186e+02  -7.4315494280440703e+01  -9.0871568619219715e+01
   3.8724630729941993e+02  -9.4556900572642760e+01  -7.6810761602186801e+01  -8.6456261848659437e+01
   3.8912614374262097e+02  -9.3106040379236262e+01  -7.0810467544783080e+01  -8.5331562393789568e+01
   3.9100598018582201e+02  -9.6692220466414014e+01  -6.8122525033630467e+01  -8.7192415594754635e+01
   3.9288581662902311e+02  -9.6616180599968132e+01  -7.0892732638498956e+01  -9.0252910628478901e+01
   3.9476565307222415e+02  -9.3494429491844201e+01  -7.3121695006073367e+01  -9.1951973809553522e+01
   3.9664548951542525e+02  -9.4089220692839675e+01  -6.7308441906648682e+01  -9.4378965913353227e+01
   3.9852532595862630e+02  -9.3858843528875767e+01  -6.3747288261937022e+01  -9.7672174889721248e+01
   4.0040516240182740e+02  -9.7756536370450235e+01  -6.4393130348115761e+01  -9.3533686840905062e+01
   4.0228499884502844e+02  -1.0260693045660470e+02  -6.9600056925261867e+01  -9.1375719310121042e+01
   4.0416483528822948e+02  -9.5549698380525356e+01  -7.3745687415001953e+01  -1.0646806805906209e+02
   4.0604467173143058e+02  -9.5534987128052947e+01  -7.5236340003752019e+01  -9.2249856800993911e+01
   4.0792450817463163e+02  -9.7689004264907354e+01  -8.1438679955204293e+01  -9.1069048175824577e+01
   4.0980434461783273e+02  -1.0195876966896229e+02  -7.2271611588554350e+01  -8.9161489299735422e+01
   4.1168418106103377e+02  -1.1066170192995268e+02  -6.6909203619711263e+01  -8.7120333091578090e+01
   4.1356401750423487e+02  -1.0872113191587677e+02  -6.5079951099901194e+01  -8.6770457136812297e+01
   4.1544385394743591e+02  -1.0206053447964679e+02  -6.5095825728527984e+01  -8.7075448949682112e+01
   4.1732369039063695e+02  -9.5774073817832388e+01  -6.5481620462192296e+01  -8.9885701630656655e+01
   4.1920352683383805e+02  -9.4917422443169656e+01  -6.5405036848908253e+01  -9.9992821989419582e+01
   4.2108336327703910e+02  -9.4126917826271793e+01  -6.7661241643839730e+01  -8.8041819790822984e+01
   4.2296319972024020e+02  -9.0557143663416227e+01  -7.2098111182527219e+01  -8.5510366805668696e+01
   4.2484303616344124e+02  -8.8972127027042163e+01  -8.4130472302873670e+01  -8.5740688832291397e+01
   4.2672287260664234e+02  -9.0823629742306039e+01  -7.3859245582733166e+01  -8.4033044218235204e+01
   4.2860270904984338e+02  -9.5525535936887039e+01  -6.9873967435913471e+01  -8.3080684545146227e+01
   4.3048254549304443e+02  -1.0523112508022884e+02  -7.0742050607050629e+01  -8.5753090623003516e+01
   4.3236238193624553e+02  -9.6247215438276996e+01  -7.1149170262797298e+01  -9.0316125248137865e+01
   4.3424221837944657e+02  -9.0518835378030005e+01  -6.7820635001466854e+01  -8.9631959887578574e+01
   4.3612205482264767e+02  -9.0565020841295237e+01  -6.6213535008317251e+01  -9.6135457928169672e+01
   4.3800189126584871e+02  -9.7354666418831826e+01  -6.6503354267514027e+01  -8.9929588044893535e+01
   4.3988172770904981e+02  -9.5209890944172443e+01  -6.7756148582965693e+01  -8.2221250468754704e+01
   4.4176156415225086e+02  -8.9331758730577278e+01  -6.8729953463429752e+01  -8.1429369702901568e+01
   4.4364140059545190e+02  -9.0856806833260762e+01  -6.6366649133146552e+01  -8.5846851204833996e+01
   4.4552123703865300e+02  -9.6572726828057100e+01  -6.5466088227824940e+01  -9.3027864165344454e+01
   4.4740107348185404e+02  -9.5101419665417879e+01  -6.7005433805216228e+01  -9.4964327011978241e+01
   4.4928090992505514e+02  -9.3758879434205525e+01  -6.9508042989734605e+01  -9.8804079060948652e+01
   4.5116074636825618e+02  -9.4189188701166032e+01  -6.6705624066211726e+01  -9.9836778272838529e+01
   4.5304058281145728e+02  -8.8777862953571557e+01  -6.4588337870254122e+01  -9.3852312633239421e+01
   4.5492041925465833e+02  -8.7136608548568731e+01  -6.5084004335837534e+01  -6.8397082108914731e+01
   4.5680025569785937e+02  -8.8633329973020935e+01  -6.8325830397600015e+01  -4.8546477617848815e+01
   4.5868009214106047e+02  -9.1884539606451781e+01  -6.9134130489965088e+01  -3.7502178751404763e+01
   4.6055992858426151e+02  -9.5606280754584574e+01  -6.7524534442908561e+01  -3.2708658014907293e+01
   4.6243976502746261e+02  -9.2590236576737382e+01  -6.6983888377661941e+01  -3.3469419421872836e+01
   4.6431960147066366e+02  -8.9674527394097638e+01  -6.8627746885740294e+01  -3.9866298675990272e+01
   4.6619943791386476e+02  -9.1983873080141720e+01  -7.5973462841150194e+01  -5.2742918088063085e+01
   4.6807927435706580e+02  -1.0464067871304421e+02  -7.1315594319206440e+01  -7.3840075846099836e+01
   4.6995911080026684e+02  -1.0460181726704410e+02  -6.4726294342373279e+01  -9.4424017771562774e+01
   4.7183894724346794e+02  -9.8321854874757108e+01  -6.2275961073753940e+01  -9.7894658880491676e+01
   4.7371878368666898e+02  -9.2824415256168280e+01  -6.0873536285943082e+01  -9.3734790295411926e+01
   4.7559862012987008e+02  -9.2346279161953376e+01  -6.0817064782560358e+01  -8.5897177981945532e+01
   4.7747845657307113e+02  -9.5014608419090408e+01  -6.4951899228338078e+01  -7.7341990260674208e+01
   4.7935829301627223e+02  -9.7428220814456793e+01  -7.5211687740231383e+01  -7.0653552830359843e+01


==> fig/Active_subcarriers.dat <==
   0   1
   3   1.1
   6   0.9
   9   1.3
   12   1.2
   15   0.8


==> fig/CFR_Data.dat <==
   1
   1.2
   1.3
   1.1
   0.8
   0.2
   0.9
   1.3
   1.2
   1.3
   1.1
   0.8
   1.2
   1.3
   1.1
   0.8


==> fig/CIR_Data.dat <==
   0
   0.3
   0.9
   0.1

==> fig/CP_OFDM_meas_rangeProfile_2021_03_18.dat <==
  -3.3500000000000001e+00  -3.4282110117999096e+01
  -3.2000000000000002e+00  -3.3100092169404959e+01
  -3.0500000000000003e+00  -3.3795576965799583e+01
  -2.9000000000000004e+00  -3.3580023458518653e+01
  -2.7500000000000000e+00  -4.0508662137682848e+01
  -2.6000000000000001e+00  -5.8733062513230038e+01
  -2.4500000000000002e+00  -3.8775172624838859e+01
  -2.2999999999999998e+00  -2.8783004388946935e+01
  -2.1500000000000004e+00  -3.1328207798106092e+01
  -2.0000000000000000e+00  -3.2983321854832141e+01
  -1.8500000000000001e+00  -3.5649823658116830e+01
  -1.7000000000000002e+00  -4.8371242660042128e+01
  -1.5500000000000003e+00  -3.6976309548948819e+01
  -1.4000000000000001e+00  -3.2476531458254073e+01
  -1.2500000000000000e+00  -4.1929173221704090e+01
  -1.1000000000000001e+00  -4.2388465809130025e+01
  -9.5000000000000018e-01  -3.6086201503274893e+01
  -8.0000000000000027e-01  -3.2263392869825196e+01
  -6.5000000000000036e-01  -3.6482647879773126e+01
  -5.0000000000000000e-01  -4.0920185768353235e+01
  -3.5000000000000009e-01  -3.1351111195925242e+01
  -2.0000000000000018e-01  -3.1396081913778374e+01
  -5.0000000000000266e-02  -3.1566601599958119e+01
   9.9999999999999645e-02  -3.4207248729379160e+01
   2.4999999999999956e-01  -3.2273285573036276e+01
   3.9999999999999991e-01  -3.5964606647713666e+01
   5.4999999999999982e-01  -4.4797492806141065e+01
   6.9999999999999973e-01  -3.1670347088543053e+01
   8.5000000000000009e-01  -2.2728861952909256e+01
   9.9999999999999956e-01  -2.4806052299548213e+01
   1.1499999999999999e+00  -4.9907412216869602e+00
   1.2999999999999994e+00   0.0000000000000000e+00
   1.4499999999999997e+00  -5.3389835694056984e+00
   1.6000000000000001e+00  -2.5098712221985906e+01
   1.7499999999999996e+00  -2.3617035596820074e+01
   1.8999999999999999e+00  -3.3378902227670437e+01
   2.0499999999999994e+00  -2.8811446281448525e+01
   2.1999999999999997e+00  -4.1195891301102790e+01
   2.3500000000000001e+00  -4.2206028138447451e+01
   2.4999999999999996e+00  -4.1482776079493632e+01
   2.6499999999999999e+00  -2.9515666288872708e+01
   2.7999999999999994e+00  -4.0029791491001092e+01
   2.9499999999999997e+00  -3.4658781837344279e+01
   3.1000000000000001e+00  -3.4841002164620335e+01
   3.2499999999999996e+00  -2.9069189816643302e+01
   3.3999999999999999e+00  -1.8791576626053541e+01
   3.5499999999999994e+00  -1.9354005094209171e+01
   3.6999999999999997e+00  -2.5119457769546685e+01
   3.8499999999999992e+00  -2.1758084960447519e+01
   3.9999999999999996e+00  -9.1566990426896382e+00
   4.1500000000000004e+00  -7.8755737899853813e+00
   4.2999999999999989e+00  -1.6570694046073442e+01
   4.4499999999999993e+00  -2.9980352703444595e+01
   4.5999999999999996e+00  -2.7912467973847981e+01
   4.7500000000000000e+00  -3.3372835688615240e+01
   4.9000000000000004e+00  -2.6848824160267398e+01
   5.0500000000000007e+00  -3.6359879849897695e+01
   5.1999999999999993e+00  -2.8177412114061738e+01
   5.3499999999999996e+00  -3.0045442578314649e+01
   5.5000000000000000e+00  -3.7910270741191084e+01
   5.6500000000000004e+00  -3.6074441749030868e+01
   5.8000000000000007e+00  -2.8676130366293179e+01
   5.9499999999999993e+00  -3.7310948904788120e+01
   6.0999999999999996e+00  -3.0107357279805669e+01
   6.2500000000000000e+00  -3.1214571866372609e+01
   6.4000000000000004e+00  -3.5466622659484585e+01
   6.5500000000000007e+00  -4.2196124062802923e+01
   6.6999999999999993e+00  -3.3549411098843890e+01
   6.8499999999999996e+00  -4.1340415976389949e+01
   7.0000000000000000e+00  -4.1728271847121476e+01
   7.1500000000000004e+00  -3.5320751405841776e+01
   7.3000000000000007e+00  -3.3995876850620419e+01
   7.4499999999999993e+00  -3.2586143907582056e+01
   7.5999999999999996e+00  -3.2151823118573617e+01
   7.7500000000000000e+00  -3.2779833873289689e+01
   7.9000000000000004e+00  -3.2562102217675331e+01
   8.0500000000000007e+00  -4.4424652873120920e+01
   8.1999999999999993e+00  -3.0446102865861235e+01
   8.3499999999999996e+00  -3.0166964875350402e+01
   8.5000000000000000e+00  -3.5016869137451678e+01
   8.6500000000000004e+00  -3.2474347814898181e+01
   8.8000000000000007e+00  -4.6642768034869491e+01
   8.9499999999999993e+00  -2.9784819867484075e+01
   9.0999999999999996e+00  -3.5580948102144617e+01
   9.2500000000000000e+00  -4.3977026080777605e+01
   9.4000000000000004e+00  -2.8691258511293498e+01
   9.5500000000000007e+00  -4.0185830261015496e+01
   9.6999999999999993e+00  -3.1051787171167632e+01
   9.8499999999999996e+00  -5.0365412358345822e+01
   1.0000000000000000e+01  -4.1499775893724006e+01
   1.0150000000000000e+01  -3.2043094904638664e+01
   1.0300000000000001e+01  -3.5023255480675431e+01
   1.0449999999999999e+01  -3.0220521758382830e+01
   1.0600000000000000e+01  -3.8837938341905755e+01
   1.0750000000000000e+01  -3.5888891147637054e+01
   1.0900000000000000e+01  -4.6339682391396764e+01
   1.1049999999999999e+01  -3.2365250975378515e+01
   1.1199999999999999e+01  -3.1701791227788718e+01
   1.1350000000000000e+01  -3.7457977834051320e+01
   1.1500000000000000e+01  -3.4311443941438313e+01
   1.1650000000000000e+01  -3.8545106517108906e+01
   1.1799999999999999e+01  -4.4178925370812664e+01
   1.1949999999999999e+01  -3.8905628679211702e+01
   1.2100000000000000e+01  -3.3740411372321077e+01
   1.2250000000000000e+01  -3.3992521247623287e+01
   1.2400000000000000e+01  -3.6979518510468694e+01
   1.2549999999999999e+01  -3.0529958291635495e+01
   1.2700000000000001e+01  -3.3068048961795228e+01
   1.2850000000000000e+01  -4.1184197369664105e+01
   1.2999999999999998e+01  -3.1495672095814413e+01
   1.3150000000000000e+01  -2.9472707202022278e+01
   1.3299999999999999e+01  -3.2702846917894348e+01
   1.3450000000000001e+01  -3.8157724065272390e+01
   1.3600000000000000e+01  -3.8367547015507313e+01
   1.3749999999999998e+01  -3.5003390952876828e+01
   1.3900000000000000e+01  -3.5707791708526983e+01
   1.4049999999999999e+01  -3.3295046901815439e+01
   1.4200000000000001e+01  -3.7293888356931490e+01
   1.4350000000000000e+01  -3.0897179882409787e+01
   1.4499999999999998e+01  -4.0422881105601903e+01
   1.4650000000000000e+01  -3.7668448700495915e+01
   1.4799999999999999e+01  -4.4668524376633442e+01
   1.4950000000000001e+01  -3.6687196305331057e+01
   1.5100000000000000e+01  -4.6525747988791665e+01
   1.5249999999999998e+01  -3.4158066804236483e+01
   1.5400000000000000e+01  -3.2585178663564221e+01
   1.5549999999999999e+01  -4.6070373847531158e+01
   1.5700000000000001e+01  -3.2876563402615801e+01
   1.5850000000000000e+01  -3.3603111589577495e+01
   1.5999999999999998e+01  -3.6319726412313457e+01
   1.6149999999999999e+01  -3.6058043931036138e+01
   1.6299999999999997e+01  -3.2186894327016574e+01
   1.6449999999999999e+01  -3.6520296158603017e+01
   1.6599999999999998e+01  -3.2545436759408830e+01
   1.6749999999999996e+01  -3.3129689398851156e+01
   1.6899999999999999e+01  -3.7917612985398648e+01
   1.7049999999999997e+01  -3.1777937693569100e+01
   1.7199999999999999e+01  -3.4629929170652332e+01
   1.7349999999999998e+01  -3.3532287757127364e+01
   1.7499999999999996e+01  -3.6299873798120530e+01
   1.7649999999999999e+01  -3.1106799793869840e+01
   1.7799999999999997e+01  -3.2601969179850627e+01
   1.7949999999999999e+01  -3.0982747805151661e+01
   1.8099999999999998e+01  -3.4204664945973448e+01
   1.8249999999999996e+01  -3.5334749476617944e+01
   1.8399999999999999e+01  -4.0321125317136875e+01
   1.8549999999999997e+01  -3.7709550757040446e+01
   1.8699999999999999e+01  -4.9163998643143401e+01
   1.8849999999999998e+01  -2.9272512194720619e+01
   1.8999999999999996e+01  -4.2615251764890161e+01
   1.9149999999999999e+01  -3.3459520370036373e+01
   1.9299999999999997e+01  -4.9721016699919844e+01
   1.9449999999999999e+01  -3.0394815040121173e+01
   1.9599999999999998e+01  -5.0485087773587964e+01
   1.9749999999999996e+01  -3.3787823668073997e+01
   1.9899999999999999e+01  -3.8143540632348405e+01
   2.0049999999999997e+01  -4.4888610819971220e+01
   2.0199999999999999e+01  -3.7814237573527834e+01
   2.0349999999999998e+01  -2.9928414490807398e+01
   2.0499999999999996e+01  -3.5908434360589681e+01
   2.0649999999999999e+01  -4.2013861037374298e+01
   2.0799999999999997e+01  -2.6588753174637276e+01
   2.0949999999999999e+01  -3.5116691177757460e+01
   2.1099999999999998e+01  -3.2932861844645146e+01
   2.1249999999999996e+01  -3.3035924091524961e+01
   2.1399999999999999e+01  -2.6938478390625448e+01
   2.1549999999999997e+01  -3.3269193717240739e+01
   2.1699999999999999e+01  -3.7800263807935210e+01
   2.1849999999999998e+01  -3.6212916974176238e+01
   2.1999999999999996e+01  -3.1595420878639175e+01
   2.2149999999999999e+01  -3.3255650805470935e+01
   2.2299999999999997e+01  -3.3262409066748802e+01
   2.2449999999999999e+01  -4.0456138329327132e+01
   2.2599999999999998e+01  -4.4365608168655157e+01
   2.2749999999999996e+01  -3.5261097915175711e+01
   2.2899999999999999e+01  -3.1888547514829668e+01
   2.3049999999999997e+01  -3.5432148963120426e+01
   2.3199999999999999e+01  -3.7643517331318748e+01
   2.3349999999999998e+01  -3.9253711874987047e+01
   2.3499999999999996e+01  -3.1635411907942782e+01
   2.3649999999999999e+01  -3.6100351755872424e+01
   2.3799999999999997e+01  -3.3108334438777135e+01
   2.3949999999999999e+01  -3.7557243212996056e+01
   2.4099999999999998e+01  -3.1846444936120122e+01
   2.4249999999999996e+01  -3.6010807985372182e+01
   2.4399999999999999e+01  -4.1001993342428605e+01
   2.4549999999999997e+01  -3.9293433950555780e+01
   2.4699999999999999e+01  -3.2854577995346517e+01
   2.4849999999999998e+01  -3.6010660592830419e+01
   2.4999999999999996e+01  -3.1150975159097271e+01
   2.5149999999999999e+01  -3.4500998434615411e+01
   2.5299999999999997e+01  -3.5182929193256754e+01
   2.5449999999999996e+01  -5.0485219700169367e+01
   2.5599999999999998e+01  -4.5714290280585985e+01
   2.5749999999999996e+01  -3.8058700509408325e+01
   2.5899999999999999e+01  -4.1352926598451802e+01
   2.6049999999999997e+01  -3.3671631085540355e+01
   2.6199999999999996e+01  -3.7014144321737120e+01
   2.6349999999999998e+01  -3.4723657741607610e+01
   2.6499999999999996e+01  -3.4841404936719115e+01
   2.6649999999999999e+01  -3.2202396835811498e+01
   2.6799999999999997e+01  -3.6588338031141717e+01
   2.6949999999999996e+01  -3.4616302226228072e+01
   2.7099999999999998e+01  -3.8899577036456705e+01
   2.7249999999999996e+01  -3.3647589399649235e+01
   2.7399999999999999e+01  -3.2159851154721949e+01
   2.7549999999999997e+01  -3.9948344614938961e+01
   2.7699999999999996e+01  -4.6855943420092984e+01
   2.7849999999999998e+01  -3.0002180485532961e+01
   2.7999999999999996e+01  -3.6874474081837221e+01
   2.8149999999999999e+01  -3.7278418123193177e+01
   2.8299999999999997e+01  -4.0098745121583448e+01
   2.8449999999999996e+01  -4.0708287863344793e+01
   2.8599999999999998e+01  -3.8417970016665038e+01
   2.8750000000000000e+01  -3.8611769288212827e+01
   2.8899999999999999e+01  -3.7660248563690530e+01
   2.9049999999999997e+01  -3.5473160419824708e+01
   2.9199999999999996e+01  -4.6953044403614996e+01
   2.9349999999999994e+01  -3.9340028764738193e+01
   2.9500000000000000e+01  -4.0720710643510870e+01
   2.9649999999999999e+01  -3.5434459004933785e+01
   2.9799999999999997e+01  -4.2489974648051316e+01
   2.9949999999999996e+01  -3.4390662217222769e+01
   3.0099999999999994e+01  -3.6176709992638152e+01
   3.0250000000000000e+01  -2.9749759218655413e+01
   3.0399999999999999e+01  -3.2047979436605331e+01
   3.0549999999999997e+01  -4.5741550736163532e+01
   3.0699999999999996e+01  -3.2342834208712588e+01
   3.0849999999999994e+01  -4.0017859573927780e+01
   3.1000000000000000e+01  -2.8766528582588393e+01
   3.1149999999999999e+01  -3.4031605525109569e+01
   3.1299999999999997e+01  -4.3838999357501379e+01
   3.1449999999999996e+01  -4.0290972794274182e+01
   3.1599999999999994e+01  -3.6128596546255309e+01
   3.1750000000000000e+01  -3.7939157514798808e+01
   3.1899999999999999e+01  -3.6210688675789200e+01
   3.2049999999999997e+01  -3.6733653309537573e+01
   3.2199999999999996e+01  -3.9985816238481590e+01
   3.2349999999999994e+01  -3.7019208369836434e+01
   3.2500000000000000e+01  -3.8617008632575761e+01
   3.2649999999999999e+01  -3.2779613269823997e+01
   3.2799999999999997e+01  -2.9604378983215312e+01
   3.2949999999999996e+01  -3.3908891872030864e+01
   3.3099999999999994e+01  -3.1708752318309308e+01
   3.3250000000000000e+01  -3.6575949119086062e+01
   3.3399999999999999e+01  -3.9296896163116358e+01
   3.3549999999999997e+01  -3.7347982069890776e+01
   3.3699999999999996e+01  -3.1674008914468459e+01
   3.3849999999999994e+01  -3.5349256748930230e+01
   3.4000000000000000e+01  -4.2345175459118821e+01
   3.4149999999999999e+01  -4.6086200905566130e+01
   3.4299999999999997e+01  -3.3841913208987890e+01
   3.4449999999999996e+01  -3.4662392502975777e+01
   3.4599999999999994e+01  -3.7184201128164716e+01
   3.4750000000000000e+01  -3.3650307235379998e+01
   3.4899999999999999e+01  -2.9769526987664776e+01
   3.5049999999999997e+01  -3.3185830274249497e+01
   3.5199999999999996e+01  -3.6303281282553854e+01
   3.5349999999999994e+01  -3.0767939835661451e+01
   3.5500000000000000e+01  -3.3210400167679197e+01
   3.5649999999999999e+01  -4.0598430943176481e+01
   3.5799999999999997e+01  -3.4141416871033499e+01
   3.5949999999999996e+01  -4.1519044997605050e+01
   3.6099999999999994e+01  -3.6135811004971785e+01
   3.6250000000000000e+01  -3.1935873838595725e+01
   3.6399999999999999e+01  -4.0868178747410468e+01
   3.6549999999999997e+01  -3.6269098531758473e+01
   3.6699999999999996e+01  -3.6171309634543690e+01
   3.6849999999999994e+01  -3.3733979158976581e+01
   3.7000000000000000e+01  -4.2867988588754770e+01
   3.7149999999999999e+01  -3.2737685107838985e+01
   3.7299999999999997e+01  -2.8684965882322970e+01
   3.7449999999999996e+01  -2.9740070218509189e+01
   3.7599999999999994e+01  -3.4090028453815719e+01
   3.7750000000000000e+01  -3.8224670188658024e+01
   3.7899999999999999e+01  -3.8793894171083110e+01
   3.8049999999999997e+01  -3.6643606779562390e+01
   3.8199999999999996e+01  -3.1935136048130744e+01
   3.8349999999999994e+01  -4.4981540226421984e+01
   3.8500000000000000e+01  -3.6851494271767351e+01
   3.8649999999999999e+01  -3.1163025582312073e+01
   3.8799999999999997e+01  -4.2801216310180990e+01
   3.8949999999999996e+01  -3.3426678546715721e+01
   3.9099999999999994e+01  -3.1587346719658754e+01
   3.9250000000000000e+01  -4.0782165977389880e+01
   3.9399999999999999e+01  -4.4269505952454494e+01
   3.9549999999999997e+01  -3.2481657176353252e+01
   3.9699999999999996e+01  -3.7907513571956883e+01
   3.9849999999999994e+01  -3.6358259586484564e+01
   4.0000000000000000e+01  -2.9428030130854665e+01
   4.0149999999999999e+01  -4.3060503267695566e+01
   4.0299999999999997e+01  -2.9025715440242564e+01
   4.0449999999999996e+01  -4.0423246490881610e+01
   4.0599999999999994e+01  -3.3400510619554723e+01
   4.0750000000000000e+01  -3.2271031922378299e+01
   4.0899999999999999e+01  -2.9048309705410475e+01
   4.1049999999999997e+01  -3.4586256121077582e+01
   4.1199999999999996e+01  -3.7924072574980997e+01
   4.1349999999999994e+01  -3.4922533781474186e+01
   4.1500000000000000e+01  -3.4930689039037588e+01
   4.1649999999999999e+01  -3.4496300651188449e+01
   4.1799999999999997e+01  -3.3916671926924778e+01
   4.1949999999999996e+01  -3.1710060728838840e+01
   4.2099999999999994e+01  -3.0190835809176448e+01
   4.2250000000000000e+01  -3.6708882994783636e+01
   4.2399999999999999e+01  -4.1355154545087146e+01
   4.2549999999999997e+01  -3.5589201696187644e+01
   4.2699999999999996e+01  -4.2921922692298608e+01
   4.2849999999999994e+01  -3.5814304879870548e+01
   4.3000000000000000e+01  -3.4921919805308448e+01
   4.3149999999999999e+01  -2.7618885722385443e+01
   4.3299999999999997e+01  -3.3475083754989114e+01
   4.3449999999999996e+01  -3.5392511137573237e+01
   4.3599999999999994e+01  -3.4803073745034823e+01
   4.3750000000000000e+01  -3.6004543612687755e+01
   4.3899999999999999e+01  -3.4172914945232378e+01
   4.4049999999999997e+01  -3.6737931256572892e+01
   4.4199999999999996e+01  -3.1458242105918401e+01
   4.4349999999999994e+01  -3.8317069894984726e+01
   4.4500000000000000e+01  -3.3874894907655261e+01
   4.4649999999999999e+01  -3.1761015521312814e+01
   4.4799999999999997e+01  -3.2998596025349116e+01
   4.4949999999999996e+01  -3.2331251124599845e+01
   4.5099999999999994e+01  -4.0266177112026341e+01
   4.5250000000000000e+01  -3.5702910735965418e+01
   4.5399999999999999e+01  -3.1313842293990334e+01
   4.5549999999999997e+01  -3.2096899557764274e+01
   4.5699999999999996e+01  -3.2748291912673167e+01
   4.5849999999999994e+01  -3.8792865020903804e+01
   4.6000000000000000e+01  -3.5548801957630076e+01
   4.6149999999999999e+01  -3.6154124899031459e+01
   4.6299999999999997e+01  -2.8980960074250746e+01
   4.6449999999999996e+01  -3.6027627040795437e+01
   4.6599999999999994e+01  -3.6633029037988237e+01
   4.6750000000000000e+01  -4.2153044215091882e+01
   4.6899999999999999e+01  -3.9858825092996355e+01
   4.7049999999999997e+01  -2.9537154407340523e+01
   4.7199999999999996e+01  -3.4471187133721799e+01
   4.7349999999999994e+01  -4.2098665980546713e+01
   4.7500000000000000e+01  -3.4802965131117730e+01
   4.7649999999999999e+01  -3.6907373745012478e+01
   4.7799999999999997e+01  -3.3548501808617203e+01
   4.7949999999999996e+01  -2.7056891703056195e+01
   4.8099999999999994e+01  -3.4269495438043563e+01
   4.8250000000000000e+01  -3.6003288753681588e+01
   4.8399999999999999e+01  -3.0963959774446408e+01
   4.8549999999999997e+01  -3.5342651358024682e+01
   4.8699999999999996e+01  -3.6869741481824505e+01
   4.8849999999999994e+01  -3.4306471551389649e+01
   4.9000000000000000e+01  -3.8108102026366822e+01
   4.9149999999999999e+01  -4.7578463164625532e+01
   4.9299999999999997e+01  -3.6640689282599425e+01
   4.9449999999999996e+01  -3.8816060967152282e+01
   4.9599999999999994e+01  -3.4286518127393535e+01
   4.9750000000000000e+01  -2.9712863563944552e+01
   4.9899999999999999e+01  -3.9376530664822354e+01
   5.0049999999999997e+01  -3.0202918148875582e+01
   5.0199999999999996e+01  -3.8967628061076908e+01
   5.0349999999999994e+01  -4.6032310289584530e+01
   5.0500000000000000e+01  -3.2183719488627887e+01
   5.0649999999999999e+01  -3.7035647158735856e+01
   5.0799999999999997e+01  -2.4970270824888857e+01
   5.0949999999999996e+01  -3.2848645290483361e+01
   5.1099999999999994e+01  -3.8445475499276839e+01
   5.1250000000000000e+01  -3.7893856720494583e+01
   5.1399999999999999e+01  -2.9264999644342723e+01
   5.1549999999999997e+01  -4.0038372049768014e+01
   5.1699999999999996e+01  -3.5590769752847748e+01
   5.1849999999999994e+01  -3.3580435398679299e+01
   5.2000000000000000e+01  -4.2558868351023548e+01
   5.2149999999999999e+01  -3.2944147675068891e+01
   5.2299999999999997e+01  -3.6956339558566697e+01
   5.2449999999999996e+01  -3.7990022065722414e+01
   5.2599999999999994e+01  -4.2910579454293412e+01
   5.2750000000000000e+01  -3.1009262663762939e+01
   5.2899999999999999e+01  -5.2921035062828452e+01
   5.3049999999999997e+01  -3.5363397733657266e+01
   5.3199999999999996e+01  -3.5963008164322133e+01
   5.3349999999999994e+01  -3.4730047264847229e+01
   5.3500000000000000e+01  -3.6731317777269425e+01
   5.3649999999999999e+01  -3.4532736940183241e+01
   5.3799999999999997e+01  -2.6897027489870084e+01
   5.3949999999999996e+01  -3.4744116265253169e+01
   5.4099999999999994e+01  -4.5226318360021551e+01
   5.4249999999999993e+01  -3.5368894720569216e+01
   5.4399999999999999e+01  -3.7515135360808756e+01
   5.4549999999999997e+01  -3.0551281235173846e+01
   5.4699999999999996e+01  -3.7877658896009294e+01
   5.4849999999999994e+01  -4.0484756209279595e+01
   5.4999999999999993e+01  -4.0424887603205335e+01
   5.5149999999999999e+01  -3.6018570923295954e+01
   5.5299999999999997e+01  -3.1593989988849970e+01
   5.5449999999999996e+01  -3.5751558230415526e+01
   5.5599999999999994e+01  -3.9103736158372513e+01
   5.5749999999999993e+01  -2.8627036385223306e+01
   5.5899999999999999e+01  -3.5209594453757532e+01
   5.6049999999999997e+01  -3.2980098934345463e+01
   5.6199999999999996e+01  -3.0090056844060555e+01
   5.6349999999999994e+01  -3.2937935810788758e+01
   5.6499999999999993e+01  -4.4675774711273945e+01
   5.6649999999999999e+01  -3.0619052021739520e+01
   5.6799999999999997e+01  -4.5995649683917861e+01
   5.6949999999999996e+01  -2.7325202072651564e+01
   5.7099999999999994e+01  -2.9767974045065273e+01
   5.7249999999999993e+01  -3.8415510741187887e+01
   5.7399999999999999e+01  -4.8944476158823790e+01
   5.7549999999999997e+01  -3.5251516176521392e+01
   5.7699999999999996e+01  -4.8968595794997398e+01
   5.7849999999999994e+01  -3.6024707203907795e+01
   5.7999999999999993e+01  -4.0337782320210266e+01
   5.8149999999999999e+01  -3.4676372006837710e+01
   5.8299999999999997e+01  -4.2698367074587281e+01
   5.8449999999999996e+01  -3.0464581192428170e+01
   5.8599999999999994e+01  -3.5685340055598616e+01
   5.8749999999999993e+01  -3.0361130725660900e+01
   5.8899999999999999e+01  -4.0082222635218699e+01
   5.9049999999999997e+01  -3.1313984116024002e+01
   5.9199999999999996e+01  -3.5868385767695628e+01
   5.9349999999999994e+01  -3.8180726962705407e+01
   5.9499999999999993e+01  -2.9723010251597302e+01
   5.9649999999999999e+01  -3.3861373226422586e+01
   5.9799999999999997e+01  -4.0845230704673156e+01
   5.9949999999999996e+01  -3.4953630026547927e+01
   6.0099999999999994e+01  -3.2151307883503137e+01
   6.0249999999999993e+01  -5.1789026213254033e+01
   6.0399999999999999e+01  -3.1969484666697554e+01
   6.0549999999999997e+01  -3.7049556724177364e+01
   6.0699999999999996e+01  -4.2329966428397569e+01
   6.0850000000000001e+01  -3.3770400545949201e+01
   6.0999999999999993e+01  -3.2656793475431996e+01
   6.1149999999999999e+01  -3.0633470222785363e+01
   6.1299999999999990e+01  -3.1831032325605989e+01
   6.1449999999999996e+01  -4.4561330542797961e+01
   6.1600000000000001e+01  -4.1340629939001843e+01
   6.1749999999999993e+01  -5.0865184192565891e+01
   6.1899999999999999e+01  -2.9959750652803720e+01
   6.2049999999999990e+01  -3.3109144141056049e+01
   6.2199999999999996e+01  -3.4070081283529802e+01
   6.2350000000000001e+01  -3.7750359281523586e+01
   6.2499999999999993e+01  -3.4629375141440676e+01
   6.2649999999999999e+01  -3.3490112990731149e+01
   6.2799999999999990e+01  -3.4313578291424534e+01
   6.2949999999999996e+01  -3.3564130381164745e+01
   6.3100000000000001e+01  -2.9517406603092212e+01
   6.3249999999999993e+01  -3.4914026448743570e+01
   6.3399999999999999e+01  -5.0936899688149055e+01
   6.3549999999999990e+01  -3.1397798881784311e+01
   6.3699999999999996e+01  -3.5660300885882236e+01
   6.3850000000000001e+01  -2.8158288553325576e+01
   6.3999999999999993e+01  -3.5685247161443783e+01
   6.4150000000000006e+01  -2.7883407186238145e+01
   6.4299999999999997e+01  -3.6404966923165276e+01
   6.4450000000000003e+01  -3.3569292650741829e+01
   6.4600000000000009e+01  -3.2933748344368524e+01
   6.4750000000000000e+01  -2.9739347721743670e+01
   6.4900000000000006e+01  -4.8134764445000272e+01
   6.5049999999999997e+01  -4.7436742508433042e+01
   6.5200000000000003e+01  -3.3814492501066624e+01
   6.5350000000000009e+01  -4.0890281167040314e+01
   6.5500000000000000e+01  -4.3407128416350687e+01
   6.5650000000000006e+01  -3.4091219961331191e+01
   6.5799999999999997e+01  -5.5295968264112091e+01
   6.5950000000000003e+01  -3.4174808418957824e+01
   6.6100000000000009e+01  -3.2359609097444419e+01
   6.6250000000000000e+01  -3.3721789414231409e+01
   6.6400000000000006e+01  -3.0043368469854684e+01
   6.6549999999999997e+01  -3.6662991667347967e+01
   6.6700000000000003e+01  -3.6574473040080136e+01
   6.6850000000000009e+01  -3.3503666562751818e+01
   6.7000000000000000e+01  -2.9371606527965881e+01
   6.7150000000000006e+01  -2.7701695709166842e+01
   6.7299999999999997e+01  -3.3980265655982819e+01
   6.7450000000000003e+01  -3.1265175544994676e+01
   6.7600000000000009e+01  -3.8734308839699764e+01
   6.7750000000000000e+01  -3.7119123940732493e+01
   6.7900000000000006e+01  -3.0791843626828609e+01
   6.8049999999999997e+01  -5.2913819912746789e+01
   6.8200000000000003e+01  -2.9964255749549949e+01
   6.8350000000000009e+01  -3.8175387837246603e+01
   6.8500000000000000e+01  -3.9717407792632116e+01
   6.8650000000000006e+01  -4.6164010375452804e+01
   6.8799999999999997e+01  -3.3076792741335069e+01
   6.8950000000000003e+01  -4.9739751975543584e+01
   6.9100000000000009e+01  -3.1656118463094202e+01
   6.9250000000000000e+01  -3.7150599976422811e+01
   6.9400000000000006e+01  -3.2979109694309273e+01
   6.9549999999999997e+01  -3.1261696360128440e+01
   6.9700000000000003e+01  -3.3031636659623558e+01
   6.9850000000000009e+01  -3.0143481584418112e+01
   7.0000000000000000e+01  -4.2569745971785764e+01
   7.0150000000000006e+01  -3.7249279399012806e+01
   7.0299999999999997e+01  -3.7564522998010688e+01
   7.0450000000000003e+01  -3.4167760798152784e+01
   7.0600000000000009e+01  -3.3434079410347891e+01
   7.0750000000000000e+01  -3.3742753237928696e+01
   7.0900000000000006e+01  -3.3996999023914015e+01
   7.1049999999999997e+01  -3.3569907014436239e+01
   7.1200000000000003e+01  -4.7259104229906626e+01
   7.1350000000000009e+01  -4.2935740718391614e+01
   7.1500000000000000e+01  -3.5800856599897372e+01
   7.1650000000000006e+01  -3.7392446300714170e+01
   7.1799999999999997e+01  -3.1918171015113927e+01
   7.1950000000000003e+01  -3.7153529128226964e+01
   7.2100000000000009e+01  -3.8151291862530385e+01
   7.2250000000000000e+01  -4.0292798370696261e+01
   7.2400000000000006e+01  -4.2440032861355107e+01
   7.2549999999999997e+01  -3.4837531526014487e+01
   7.2700000000000003e+01  -3.7599325041878529e+01
   7.2850000000000009e+01  -3.6518649268496716e+01
   7.3000000000000000e+01  -3.6414677103670314e+01
   7.3150000000000006e+01  -3.4172769080372447e+01
   7.3299999999999997e+01  -4.4510440791960974e+01
   7.3450000000000003e+01  -3.3492124026411304e+01
   7.3600000000000009e+01  -3.4071796395411653e+01
   7.3750000000000000e+01  -4.2993014055953665e+01
   7.3900000000000006e+01  -3.4178912298255199e+01
   7.4049999999999997e+01  -3.3008961014689760e+01
   7.4200000000000003e+01  -4.1112231339050780e+01
   7.4350000000000009e+01  -4.7163528965921017e+01
   7.4500000000000000e+01  -3.4545809134468158e+01
   7.4650000000000006e+01  -3.8306930955689253e+01
   7.4799999999999997e+01  -3.8346644284006771e+01
   7.4950000000000003e+01  -3.4464852441448173e+01
   7.5100000000000009e+01  -3.0393162310983513e+01
   7.5250000000000000e+01  -3.4364119853520762e+01
   7.5400000000000006e+01  -2.9363390632417946e+01
   7.5549999999999997e+01  -3.4907170054434303e+01
   7.5700000000000003e+01  -4.1016472160832507e+01
   7.5850000000000009e+01  -3.8655471374558800e+01
   7.6000000000000000e+01  -3.8503887364929938e+01
   7.6150000000000006e+01  -4.1633493654965960e+01
   7.6299999999999997e+01  -3.4465326300489167e+01
   7.6450000000000003e+01  -3.1300713249474612e+01
   7.6600000000000009e+01  -3.5950552317354266e+01
   7.6750000000000000e+01  -3.9734551560786684e+01
   7.6900000000000006e+01  -3.3222201238949339e+01
   7.7049999999999997e+01  -4.0079369967855342e+01
   7.7200000000000003e+01  -4.3279228586410696e+01
   7.7350000000000009e+01  -3.8355649909371451e+01
   7.7500000000000000e+01  -3.8754308690343535e+01
   7.7650000000000006e+01  -3.7332937815706387e+01
   7.7799999999999997e+01  -3.1711944007070812e+01
   7.7950000000000003e+01  -3.5530680463660275e+01
   7.8100000000000009e+01  -3.6347915731777363e+01
   7.8250000000000000e+01  -3.1930666261093947e+01
   7.8400000000000006e+01  -3.3902685623922594e+01
   7.8549999999999997e+01  -3.2842697937327614e+01
   7.8700000000000003e+01  -3.3505852867178945e+01
   7.8850000000000009e+01  -3.6488438827509114e+01
   7.9000000000000000e+01  -3.9823494619048418e+01
   7.9150000000000006e+01  -3.1575805506406979e+01
   7.9299999999999997e+01  -3.7445381153981316e+01
   7.9450000000000003e+01  -3.7348852833212590e+01
   7.9600000000000009e+01  -3.6366473695138680e+01
   7.9750000000000000e+01  -3.3691987408099010e+01
   7.9900000000000006e+01  -3.7411347584606276e+01
   8.0049999999999997e+01  -4.6004501723314291e+01
   8.0200000000000003e+01  -3.1102766362994970e+01
   8.0350000000000009e+01  -4.1021015655825181e+01
   8.0500000000000000e+01  -3.2068727868994472e+01
   8.0650000000000006e+01  -3.2010690791503862e+01
   8.0799999999999997e+01  -3.8254698224921697e+01
   8.0950000000000003e+01  -3.2254758478135798e+01
   8.1100000000000009e+01  -3.6585242041012378e+01
   8.1250000000000000e+01  -3.6755898970686289e+01
   8.1400000000000006e+01  -3.5646254177984105e+01
   8.1549999999999997e+01  -2.9174958889052789e+01
   8.1700000000000003e+01  -3.5229429337535493e+01
   8.1850000000000009e+01  -3.9347474878240916e+01
   8.2000000000000000e+01  -3.6204801291042372e+01
   8.2150000000000006e+01  -4.9267420692876627e+01
   8.2299999999999997e+01  -3.7452470395088284e+01
   8.2450000000000003e+01  -3.4403394127317171e+01
   8.2600000000000009e+01  -3.3465558629198568e+01
   8.2750000000000000e+01  -3.5215090136597183e+01
   8.2900000000000006e+01  -4.0212841558893771e+01
   8.3049999999999997e+01  -3.4997970259802997e+01
   8.3200000000000003e+01  -3.3668209061687079e+01
   8.3350000000000009e+01  -3.8706823081013539e+01
   8.3500000000000000e+01  -4.7366041092047396e+01
   8.3650000000000006e+01  -4.2719982220237767e+01
   8.3799999999999997e+01  -3.3529028851277914e+01
   8.3950000000000003e+01  -3.0629454362361841e+01
   8.4100000000000009e+01  -4.0560519244491005e+01
   8.4250000000000000e+01  -3.5098638844617454e+01
   8.4400000000000006e+01  -3.3398875372662673e+01
   8.4549999999999997e+01  -3.3015470494981770e+01
   8.4700000000000003e+01  -2.8837278224817084e+01
   8.4850000000000009e+01  -3.1819487807565821e+01
   8.5000000000000000e+01  -3.3251342117431022e+01
   8.5150000000000006e+01  -4.0559130197761561e+01
   8.5299999999999997e+01  -4.3113141628793755e+01
   8.5450000000000003e+01  -3.9592579135969572e+01
   8.5600000000000009e+01  -3.4134966395098616e+01
   8.5750000000000000e+01  -3.7197238430911327e+01
   8.5900000000000006e+01  -3.2423119254019312e+01
   8.6049999999999997e+01  -4.2371938716760710e+01
   8.6200000000000003e+01  -2.6113675749766202e+01
   8.6350000000000009e+01  -3.5336164684110855e+01
   8.6500000000000000e+01  -2.9108621444954920e+01
   8.6650000000000006e+01  -3.6778650569667661e+01
   8.6799999999999997e+01  -4.3030040669473038e+01
   8.6950000000000003e+01  -3.7315338677487915e+01
   8.7100000000000009e+01  -3.3415299446243381e+01
   8.7250000000000000e+01  -4.1976180206537066e+01
   8.7400000000000006e+01  -3.3903849370186208e+01
   8.7549999999999997e+01  -2.9384580888645075e+01
   8.7700000000000003e+01  -3.8048413764571919e+01
   8.7850000000000009e+01  -4.0447539137667718e+01
   8.8000000000000000e+01  -3.8788155237200129e+01
   8.8150000000000006e+01  -4.4353845611555357e+01
   8.8299999999999997e+01  -3.2948972986759273e+01
   8.8450000000000003e+01  -2.9385105569897419e+01
   8.8600000000000009e+01  -4.0907239901832554e+01
   8.8750000000000000e+01  -4.3000914060201879e+01
   8.8900000000000006e+01  -3.9564981935084191e+01
   8.9049999999999997e+01  -3.0559991777587570e+01
   8.9200000000000003e+01  -3.8413878355791240e+01
   8.9350000000000009e+01  -4.1389306469782071e+01
   8.9500000000000000e+01  -3.8137473996426721e+01
   8.9650000000000006e+01  -4.3318770705412561e+01
   8.9799999999999997e+01  -3.2934765491628099e+01
   8.9950000000000003e+01  -3.1950184264169181e+01
   9.0100000000000009e+01  -3.4060389320757423e+01
   9.0250000000000000e+01  -3.4289652448945731e+01
   9.0400000000000006e+01  -3.3380843224315242e+01
   9.0549999999999997e+01  -3.6129569451476300e+01
   9.0700000000000003e+01  -4.8940890652021821e+01
   9.0850000000000009e+01  -3.4901335914180066e+01
   9.1000000000000000e+01  -3.5491915555449893e+01
   9.1150000000000006e+01  -2.9846232537591163e+01
   9.1299999999999997e+01  -3.0995385058290339e+01
   9.1450000000000003e+01  -3.3105253900448872e+01
   9.1600000000000009e+01  -4.1012693984641558e+01
   9.1750000000000000e+01  -3.0207534027642112e+01
   9.1900000000000006e+01  -4.6636570882081429e+01
   9.2049999999999997e+01  -3.0508664654103242e+01
   9.2200000000000003e+01  -4.0039798607194570e+01
   9.2350000000000009e+01  -3.0401538838903548e+01
   9.2500000000000000e+01  -3.4375528764317920e+01
   9.2650000000000006e+01  -3.7771360631971220e+01
   9.2799999999999997e+01  -2.9217078678505658e+01
   9.2950000000000003e+01  -3.4083502566390635e+01
   9.3100000000000009e+01  -3.0820729535237277e+01
   9.3250000000000000e+01  -3.2469326684014661e+01
   9.3400000000000006e+01  -4.2446708749394986e+01
   9.3549999999999997e+01  -4.5550120724612839e+01
   9.3700000000000003e+01  -4.5675608380331795e+01
   9.3850000000000009e+01  -4.0208771462094546e+01
   9.4000000000000000e+01  -3.3738264009265350e+01
   9.4150000000000006e+01  -3.2192559216324980e+01
   9.4299999999999997e+01  -2.9058557859510401e+01
   9.4450000000000003e+01  -3.8686074877075470e+01
   9.4600000000000009e+01  -3.3024962638286596e+01
   9.4750000000000000e+01  -3.0964492693274096e+01
   9.4900000000000006e+01  -4.7329055414212746e+01
   9.5049999999999997e+01  -3.0644299488502980e+01
   9.5200000000000003e+01  -2.9335621488552022e+01
   9.5350000000000009e+01  -3.2778787358866765e+01
   9.5500000000000000e+01  -5.8116299348542768e+01
   9.5650000000000006e+01  -3.8229983219696948e+01
   9.5799999999999997e+01  -3.6219974931715825e+01
   9.5950000000000003e+01  -4.3880056909244502e+01
   9.6100000000000009e+01  -2.8724768062882220e+01
   9.6250000000000000e+01  -3.3816345064025825e+01
   9.6400000000000006e+01  -5.9284709371356612e+01
   9.6549999999999997e+01  -4.3208943225412213e+01
   9.6700000000000003e+01  -3.3415099217267468e+01
   9.6850000000000009e+01  -3.0886263748213665e+01
   9.7000000000000000e+01  -3.1389786678395765e+01
   9.7150000000000006e+01  -3.1106375342180215e+01
   9.7299999999999997e+01  -3.0408140473552479e+01
   9.7450000000000003e+01  -3.7066005047463875e+01
   9.7600000000000009e+01  -3.7652054232730833e+01
   9.7750000000000000e+01  -4.1881453031897806e+01
   9.7900000000000006e+01  -3.8749363110240409e+01
   9.8049999999999997e+01  -3.8589099526764642e+01
   9.8200000000000003e+01  -3.6787456434463493e+01
   9.8350000000000009e+01  -3.8703369363288417e+01
   9.8500000000000000e+01  -3.6785954096498372e+01
   9.8650000000000006e+01  -3.6628685431099328e+01
   9.8799999999999997e+01  -3.2782384511520789e+01
   9.8950000000000003e+01  -3.4307455525630061e+01
   9.9100000000000009e+01  -3.0706318031412849e+01
   9.9250000000000000e+01  -3.0334399910328287e+01
   9.9400000000000006e+01  -4.3994647435060614e+01
   9.9549999999999997e+01  -3.8130730215822140e+01
   9.9700000000000003e+01  -3.2029114060671958e+01
   9.9850000000000009e+01  -2.7364109356323468e+01
   1.0000000000000000e+02  -3.1846950038389608e+01
   1.0015000000000001e+02  -3.5775886498325235e+01
   1.0030000000000000e+02  -4.3036170812715199e+01
   1.0045000000000000e+02  -3.1712950153265311e+01
   1.0060000000000001e+02  -4.2101562423472402e+01
   1.0075000000000000e+02  -3.5794253448840493e+01
   1.0090000000000001e+02  -3.1037382897767444e+01
   1.0105000000000000e+02  -3.8063488422375940e+01
   1.0120000000000000e+02  -4.2658104558860742e+01
   1.0135000000000001e+02  -3.7656122160933990e+01
   1.0150000000000000e+02  -4.1574231651396545e+01
   1.0165000000000001e+02  -4.4490292236182185e+01
   1.0180000000000000e+02  -3.3427948798911444e+01
   1.0195000000000000e+02  -3.2991467749795916e+01
   1.0210000000000001e+02  -4.0378859063498766e+01
   1.0225000000000000e+02  -2.8618988259625780e+01
   1.0240000000000001e+02  -4.8316478375896224e+01
   1.0255000000000000e+02  -2.9421390570452076e+01
   1.0270000000000000e+02  -2.7615442522283303e+01
   1.0285000000000001e+02  -3.1719704835694074e+01
   1.0300000000000000e+02  -4.2717791009107970e+01
   1.0315000000000001e+02  -4.1885325708916554e+01
   1.0330000000000000e+02  -4.3808408904659970e+01
   1.0345000000000000e+02  -3.8577109082132040e+01
   1.0360000000000001e+02  -3.5873644478344133e+01
   1.0375000000000000e+02  -3.0841780358037767e+01
   1.0390000000000001e+02  -5.1310661970079849e+01
   1.0405000000000000e+02  -3.1704627620906521e+01
   1.0420000000000000e+02  -4.3679575004265814e+01
   1.0435000000000001e+02  -4.0392639511189117e+01
   1.0450000000000000e+02  -3.2012878529616046e+01
   1.0465000000000001e+02  -4.2209929200642435e+01
   1.0480000000000000e+02  -3.4722271560474738e+01
   1.0495000000000000e+02  -3.5923280943632065e+01
   1.0510000000000001e+02  -4.7434138170277052e+01
   1.0525000000000000e+02  -3.6460769997835968e+01
   1.0540000000000001e+02  -4.0194085507842289e+01
   1.0555000000000000e+02  -4.1938575393971391e+01
   1.0570000000000000e+02  -3.9702556637834505e+01
   1.0585000000000001e+02  -3.6991125585967964e+01
   1.0600000000000000e+02  -3.2881299105844178e+01
   1.0615000000000001e+02  -3.2606430781084924e+01
   1.0630000000000000e+02  -3.8249819460825549e+01
   1.0645000000000000e+02  -3.4064057854920222e+01
   1.0660000000000001e+02  -4.1895742337495179e+01
   1.0675000000000000e+02  -3.2142820128244892e+01
   1.0690000000000001e+02  -4.0262241736398352e+01
   1.0705000000000000e+02  -3.4799618011188869e+01
   1.0720000000000000e+02  -2.8221405364169414e+01
   1.0735000000000001e+02  -3.4999761668503282e+01
   1.0750000000000000e+02  -3.9098849928615550e+01
   1.0765000000000001e+02  -4.7501734474108048e+01
   1.0780000000000000e+02  -3.7202002002124516e+01
   1.0795000000000000e+02  -4.1637403089323129e+01
   1.0810000000000001e+02  -3.8962873352581155e+01
   1.0825000000000000e+02  -3.0744885223101335e+01
   1.0840000000000001e+02  -5.0715104223182692e+01
   1.0855000000000000e+02  -3.2459084079614186e+01
   1.0870000000000000e+02  -3.1899235335042235e+01
   1.0885000000000001e+02  -3.8208209773697419e+01
   1.0900000000000000e+02  -4.0332861811253395e+01
   1.0915000000000001e+02  -4.1319121803500295e+01
   1.0930000000000000e+02  -2.9267533017498650e+01
   1.0945000000000000e+02  -2.8401229602964207e+01
   1.0960000000000001e+02  -4.0133154018993366e+01
   1.0975000000000000e+02  -2.8017951398851721e+01
   1.0990000000000001e+02  -3.5212676102043957e+01
   1.1005000000000000e+02  -3.2021986173482105e+01
   1.1020000000000000e+02  -2.7403918718702045e+01
   1.1035000000000001e+02  -3.0326536312429099e+01
   1.1050000000000000e+02  -3.0739779802318694e+01
   1.1065000000000001e+02  -4.5455570123373661e+01
   1.1080000000000000e+02  -3.0128266008255125e+01
   1.1095000000000000e+02  -3.1437783028703933e+01
   1.1110000000000001e+02  -3.2740532062889429e+01
   1.1125000000000000e+02  -4.9819966500813919e+01
   1.1140000000000001e+02  -4.1239883508891893e+01
   1.1155000000000000e+02  -3.5132666898376300e+01
   1.1170000000000000e+02  -3.2582898234600748e+01
   1.1184999999999999e+02  -4.4708202551896846e+01
   1.1200000000000000e+02  -2.9773790644425830e+01
   1.1215000000000001e+02  -4.0557804786199881e+01
   1.1230000000000000e+02  -2.8352084669637804e+01
   1.1245000000000000e+02  -3.5259041899374310e+01
   1.1259999999999999e+02  -3.4547391386493601e+01
   1.1275000000000000e+02  -3.9868526952354216e+01
   1.1290000000000001e+02  -3.3786024589824208e+01
   1.1305000000000000e+02  -3.2086244473670817e+01
   1.1320000000000000e+02  -3.1764184668952907e+01
   1.1334999999999999e+02  -4.1455372099925370e+01
   1.1350000000000000e+02  -4.3465937662280339e+01
   1.1365000000000001e+02  -3.3414383534209364e+01
   1.1380000000000000e+02  -3.6471147444500218e+01
   1.1395000000000000e+02  -3.4762190998879575e+01
   1.1409999999999999e+02  -4.4744444470850652e+01
   1.1425000000000000e+02  -3.1340670772360980e+01
   1.1440000000000001e+02  -3.4385711123525581e+01
   1.1455000000000000e+02  -3.3041472818421653e+01
   1.1470000000000000e+02  -4.0414354340440582e+01
   1.1484999999999999e+02  -3.0251220600983572e+01
   1.1500000000000000e+02  -3.3883699284531801e+01
   1.1515000000000001e+02  -4.0487918956320001e+01
   1.1530000000000000e+02  -4.7669715102159557e+01
   1.1545000000000000e+02  -4.1087871052561425e+01
   1.1559999999999999e+02  -3.2216052203769692e+01
   1.1575000000000000e+02  -3.5454825452917859e+01
   1.1590000000000001e+02  -2.9351377252012725e+01
   1.1605000000000000e+02  -3.2255379741345138e+01
   1.1620000000000000e+02  -3.9545510455031121e+01
   1.1634999999999999e+02  -3.7946973462314233e+01
   1.1650000000000000e+02  -3.5408010265931466e+01
   1.1665000000000001e+02  -3.2886778378663408e+01
   1.1680000000000000e+02  -3.3172445069519043e+01
   1.1695000000000000e+02  -3.4023157804388035e+01
   1.1709999999999999e+02  -5.0741530278058278e+01
   1.1725000000000000e+02  -3.4313028198580710e+01
   1.1740000000000001e+02  -3.5159927670914186e+01
   1.1755000000000000e+02  -3.2354741742573168e+01
   1.1770000000000000e+02  -3.4158950172198075e+01
   1.1784999999999999e+02  -3.4915550562705818e+01
   1.1800000000000000e+02  -3.4535352949720277e+01
   1.1815000000000001e+02  -2.7716325244246036e+01
   1.1830000000000000e+02  -3.9024984859029246e+01
   1.1845000000000000e+02  -3.9541315241859252e+01
   1.1859999999999999e+02  -3.5965884898845076e+01
   1.1875000000000000e+02  -3.7252511781923758e+01
   1.1890000000000001e+02  -3.4500807851083280e+01
   1.1905000000000000e+02  -2.9821088405920079e+01
   1.1920000000000000e+02  -3.1041345410419794e+01
   1.1934999999999999e+02  -3.1455683050049501e+01
   1.1950000000000000e+02  -3.0431517777849137e+01
   1.1965000000000001e+02  -3.3458970503158014e+01
   1.1980000000000000e+02  -3.4889665253052257e+01
   1.1995000000000000e+02  -2.7603482237377619e+01
   1.2009999999999999e+02  -4.6066465130456436e+01
   1.2025000000000000e+02  -3.8752768541717387e+01
   1.2040000000000001e+02  -3.5104083835762680e+01
   1.2055000000000000e+02  -3.4718973319722366e+01
   1.2070000000000000e+02  -3.9337637898034899e+01
   1.2084999999999999e+02  -3.5257216050748980e+01
   1.2100000000000000e+02  -3.6286644902486813e+01
   1.2115000000000001e+02  -3.9241277567747261e+01
   1.2130000000000000e+02  -4.3825023781469412e+01
   1.2145000000000000e+02  -4.1371895929205166e+01
   1.2159999999999999e+02  -3.2938050192296615e+01
   1.2175000000000000e+02  -3.5573271264092980e+01
   1.2190000000000001e+02  -5.1479087289628865e+01
   1.2205000000000000e+02  -3.7309750964636521e+01
   1.2220000000000000e+02  -3.2140189009387427e+01
   1.2234999999999999e+02  -2.9840392818196264e+01
   1.2250000000000000e+02  -2.5657306459686112e+01
   1.2265000000000001e+02  -3.6050092566459426e+01
   1.2280000000000000e+02  -4.3859160075718449e+01
   1.2295000000000000e+02  -3.8035698382835704e+01
   1.2309999999999999e+02  -4.2894878479720703e+01
   1.2325000000000000e+02  -3.3749164603565745e+01
   1.2340000000000001e+02  -3.7369998149689820e+01
   1.2355000000000000e+02  -4.1424279197181747e+01
   1.2370000000000000e+02  -3.0750362245061609e+01
   1.2384999999999999e+02  -3.7102314132914884e+01
   1.2400000000000000e+02  -3.2784173621044687e+01
   1.2415000000000001e+02  -3.9571237929872552e+01
   1.2430000000000000e+02  -4.1354860867868837e+01
   1.2445000000000000e+02  -3.3290104393633257e+01
   1.2459999999999999e+02  -3.9641661455364385e+01
   1.2475000000000000e+02  -3.5256413642002329e+01
   1.2490000000000001e+02  -4.1937366778539655e+01
   1.2505000000000001e+02  -3.9163015397774231e+01
   1.2519999999999999e+02  -5.2078177014791748e+01
   1.2534999999999999e+02  -3.4975163592479134e+01
   1.2550000000000000e+02  -3.4628375087814007e+01
   1.2565000000000001e+02  -3.3709243300966065e+01
   1.2580000000000001e+02  -4.0411448439378574e+01
   1.2594999999999999e+02  -3.6240730079389749e+01
   1.2609999999999999e+02  -3.0982153402440190e+01
   1.2625000000000000e+02  -4.7374295053735352e+01
   1.2640000000000001e+02  -4.4368947480470624e+01
   1.2655000000000001e+02  -3.1298209478682821e+01
   1.2669999999999999e+02  -3.4677186564150617e+01
   1.2684999999999999e+02  -3.7453839616508077e+01
   1.2700000000000000e+02  -3.2439564649994367e+01
   1.2715000000000001e+02  -3.1236794559469914e+01
   1.2730000000000001e+02  -3.6723546088084760e+01
   1.2744999999999999e+02  -3.5190148103210959e+01
   1.2759999999999999e+02  -3.1998070162058298e+01
   1.2775000000000000e+02  -3.2216118741640329e+01
   1.2790000000000001e+02  -4.0482221965511656e+01
   1.2805000000000001e+02  -4.4020114962747115e+01
   1.2819999999999999e+02  -2.9612788023710976e+01
   1.2834999999999999e+02  -3.1668094087819668e+01
   1.2850000000000000e+02  -3.3671284330527442e+01
   1.2865000000000001e+02  -3.1352074189907810e+01
   1.2880000000000001e+02  -3.8221732892646969e+01
   1.2894999999999999e+02  -3.6118850071982749e+01
   1.2909999999999999e+02  -3.7163305536475463e+01
   1.2925000000000000e+02  -3.1340968816944809e+01
   1.2940000000000001e+02  -3.0095976573534600e+01
   1.2955000000000001e+02  -2.8676908389319408e+01
   1.2969999999999999e+02  -3.9211938029118357e+01
   1.2984999999999999e+02  -4.3564850381937759e+01
   1.3000000000000000e+02  -3.8986697323058678e+01
   1.3015000000000001e+02  -3.6340645065201116e+01
   1.3030000000000001e+02  -2.7928201054645001e+01
   1.3044999999999999e+02  -3.8484214043561849e+01
   1.3059999999999999e+02  -3.1218900244524747e+01
   1.3075000000000000e+02  -3.1210390786283028e+01
   1.3090000000000001e+02  -3.5503144489133234e+01
   1.3105000000000001e+02  -3.0385182183397617e+01
   1.3119999999999999e+02  -3.8726434460571511e+01
   1.3134999999999999e+02  -3.7924524554322090e+01
   1.3150000000000000e+02  -3.4933831674831822e+01
   1.3165000000000001e+02  -3.2054379410665007e+01
   1.3180000000000001e+02  -3.5944513847789310e+01
   1.3194999999999999e+02  -3.4758942694626924e+01
   1.3209999999999999e+02  -3.9047637594196800e+01
   1.3225000000000000e+02  -3.6355673967577133e+01
   1.3240000000000001e+02  -4.0612710972138615e+01
   1.3255000000000001e+02  -4.3270180284111689e+01
   1.3269999999999999e+02  -2.7890147611605045e+01
   1.3284999999999999e+02  -3.7430698330796190e+01
   1.3300000000000000e+02  -3.2450397321299036e+01
   1.3315000000000001e+02  -4.0592305862996398e+01
   1.3330000000000001e+02  -4.7126446705579795e+01
   1.3344999999999999e+02  -3.3716244386592791e+01
   1.3359999999999999e+02  -3.3324889640781947e+01
   1.3375000000000000e+02  -4.7160456551175216e+01
   1.3390000000000001e+02  -3.5219802346990164e+01
   1.3405000000000001e+02  -2.8746736748683716e+01
   1.3419999999999999e+02  -3.7148239027363616e+01
   1.3434999999999999e+02  -3.4779601808367431e+01
   1.3450000000000000e+02  -3.7613073928093144e+01
   1.3465000000000001e+02  -4.4114530859483594e+01
   1.3480000000000001e+02  -3.1674457441532439e+01
   1.3494999999999999e+02  -3.6256764727775931e+01
   1.3509999999999999e+02  -3.7869128138378670e+01
   1.3525000000000000e+02  -2.9472260669076007e+01
   1.3540000000000001e+02  -3.0221602936517669e+01
   1.3555000000000001e+02  -3.4446811860407124e+01
   1.3569999999999999e+02  -3.4907515966854646e+01
   1.3584999999999999e+02  -3.2771570437886297e+01
   1.3600000000000000e+02  -2.8921323732447377e+01
   1.3615000000000001e+02  -3.2893335768859799e+01
   1.3630000000000001e+02  -5.1398982338765705e+01
   1.3644999999999999e+02  -2.9452948538037134e+01
   1.3659999999999999e+02  -3.3922090340711435e+01
   1.3675000000000000e+02  -4.6069433347522917e+01
   1.3690000000000001e+02  -3.5651766250041575e+01
   1.3705000000000001e+02  -3.5295926905680616e+01
   1.3719999999999999e+02  -4.5885760793380001e+01
   1.3734999999999999e+02  -4.3393664279791167e+01
   1.3750000000000000e+02  -5.2457520661330577e+01
   1.3765000000000001e+02  -3.8300211935166118e+01
   1.3780000000000001e+02  -3.8351769482308356e+01
   1.3794999999999999e+02  -3.0814091426757670e+01
   1.3809999999999999e+02  -3.9504184367462344e+01
   1.3825000000000000e+02  -3.3581159098119059e+01
   1.3840000000000001e+02  -3.8960086750020793e+01
   1.3855000000000001e+02  -3.6276132486792065e+01
   1.3869999999999999e+02  -3.4748279283673355e+01
   1.3884999999999999e+02  -2.9365227902267961e+01
   1.3900000000000000e+02  -3.0967831230220597e+01
   1.3915000000000001e+02  -3.8044842432153786e+01
   1.3930000000000001e+02  -3.1275243440776222e+01
   1.3944999999999999e+02  -3.3033318748399438e+01
   1.3959999999999999e+02  -4.5855593873056051e+01
   1.3975000000000000e+02  -3.7490399596256125e+01
   1.3990000000000001e+02  -3.9130659172399675e+01
   1.4005000000000001e+02  -4.4470146546669866e+01
   1.4019999999999999e+02  -3.4016084800327079e+01
   1.4034999999999999e+02  -3.6535146439331555e+01
   1.4050000000000000e+02  -3.8117836659381382e+01
   1.4065000000000001e+02  -3.3124552514616397e+01
   1.4080000000000001e+02  -3.3170588292157461e+01
   1.4094999999999999e+02  -3.5862728745149113e+01
   1.4109999999999999e+02  -3.8284218625564080e+01
   1.4125000000000000e+02  -3.7120102913177760e+01
   1.4140000000000001e+02  -3.7193828969720855e+01
   1.4155000000000001e+02  -4.0931830643472637e+01
   1.4169999999999999e+02  -5.0948756686552997e+01
   1.4184999999999999e+02  -3.2294504268817903e+01
   1.4200000000000000e+02  -3.3858340155227012e+01
   1.4215000000000001e+02  -3.1048437282203551e+01
   1.4230000000000001e+02  -3.0148411965751407e+01
   1.4244999999999999e+02  -5.4807177327930418e+01
   1.4259999999999999e+02  -4.4029763786458389e+01
   1.4275000000000000e+02  -3.8605254526854509e+01
   1.4290000000000001e+02  -3.6872888719716343e+01
   1.4305000000000001e+02  -3.2535154101073758e+01
   1.4319999999999999e+02  -3.5935341976368449e+01
   1.4334999999999999e+02  -3.4155422298739310e+01
   1.4350000000000000e+02  -3.0792727300516944e+01
   1.4365000000000001e+02  -3.7364170073237148e+01
   1.4380000000000001e+02  -3.8823356942224777e+01
   1.4394999999999999e+02  -2.7501822112044238e+01
   1.4409999999999999e+02  -2.8315724348879840e+01
   1.4425000000000000e+02  -3.1489185485780723e+01
   1.4440000000000001e+02  -3.9378992534860799e+01
   1.4455000000000001e+02  -2.9719196233490621e+01
   1.4469999999999999e+02  -3.5388138329969451e+01
   1.4484999999999999e+02  -3.8240622763275240e+01
   1.4500000000000000e+02  -3.2881905208089194e+01
   1.4515000000000001e+02  -4.8171602929861436e+01
   1.4530000000000001e+02  -4.1770539128914834e+01
   1.4544999999999999e+02  -3.6348615609352564e+01
   1.4559999999999999e+02  -2.8565231644372844e+01
   1.4575000000000000e+02  -4.0458651216592429e+01
   1.4590000000000001e+02  -3.2333636553700643e+01
   1.4605000000000001e+02  -3.2829584024393867e+01
   1.4619999999999999e+02  -3.4076819521384749e+01
   1.4634999999999999e+02  -3.0670280193249795e+01
   1.4650000000000000e+02  -4.2791255519998316e+01
   1.4665000000000001e+02  -4.1807026728240061e+01
   1.4680000000000001e+02  -5.2453110052656584e+01
   1.4694999999999999e+02  -3.5731635829952793e+01
   1.4709999999999999e+02  -3.9424419011138355e+01
   1.4725000000000000e+02  -3.2302641766448616e+01
   1.4740000000000001e+02  -5.5768262680128785e+01
   1.4755000000000001e+02  -3.9217472023099248e+01
   1.4769999999999999e+02  -4.6471470651242797e+01
   1.4784999999999999e+02  -3.1598827166959197e+01
   1.4800000000000000e+02  -3.9473838116631967e+01
   1.4815000000000001e+02  -3.2365107619534086e+01
   1.4830000000000001e+02  -3.4377028808638471e+01
   1.4844999999999999e+02  -4.7808925288312551e+01
   1.4859999999999999e+02  -3.1762777225363550e+01
   1.4875000000000000e+02  -3.9935149812876190e+01
   1.4890000000000001e+02  -4.5052895913774606e+01
   1.4905000000000001e+02  -3.2712796766392785e+01
   1.4919999999999999e+02  -3.9490858801127857e+01
   1.4934999999999999e+02  -3.6660597441923926e+01
   1.4950000000000000e+02  -4.0988307267057792e+01
   1.4965000000000001e+02  -4.5331915260430947e+01
   1.4980000000000001e+02  -3.6799096544789123e+01
   1.4994999999999999e+02  -3.6298116138625943e+01
   1.5009999999999999e+02  -3.6419438743934961e+01


==> fig/DA_OFDM_K2_meas_rangeProfile_2021_03_18.dat <==
  -3.3500000000000001e+00  -4.1552038150338049e+01
  -3.2000000000000002e+00  -2.8460615180349677e+01
  -3.0500000000000003e+00  -2.8622835160628725e+01
  -2.9000000000000004e+00  -2.2693703416492369e+01
  -2.7500000000000000e+00  -3.5690196498368039e+01
  -2.6000000000000001e+00  -3.1277604822300688e+01
  -2.4500000000000002e+00  -3.7620340406552245e+01
  -2.2999999999999998e+00  -3.0792386759441086e+01
  -2.1500000000000004e+00  -3.2925597723752418e+01
  -2.0000000000000000e+00  -2.9551404024812214e+01
  -1.8500000000000001e+00  -3.4571839316661908e+01
  -1.7000000000000002e+00  -2.9977157197384940e+01
  -1.5500000000000003e+00  -3.8751110362196854e+01
  -1.4000000000000001e+00  -3.4931826401810227e+01
  -1.2500000000000000e+00  -2.9523851664248681e+01
  -1.1000000000000001e+00  -3.2755703529862686e+01
  -9.5000000000000018e-01  -3.9142615858743824e+01
  -8.0000000000000027e-01  -2.6902202911662798e+01
  -6.5000000000000036e-01  -3.2973589528569534e+01
  -5.0000000000000000e-01  -3.2066304223017156e+01
  -3.5000000000000009e-01  -3.4626830331908863e+01
  -2.0000000000000018e-01  -2.9087662280048761e+01
  -5.0000000000000266e-02  -2.9296927167806629e+01
   9.9999999999999645e-02  -3.7071615576152013e+01
   2.4999999999999956e-01  -3.5977212290465118e+01
   3.9999999999999991e-01  -4.0067409433940213e+01
   5.4999999999999982e-01  -3.1809247360550472e+01
   6.9999999999999973e-01  -3.0171295053765121e+01
   8.5000000000000009e-01  -2.4806078357364470e+01
   9.9999999999999956e-01  -3.4687570095794442e+01
   1.1499999999999999e+00  -4.6052633402174195e+00
   1.2999999999999994e+00   0.0000000000000000e+00
   1.4499999999999997e+00  -5.2369728646484504e+00
   1.6000000000000001e+00  -2.3634360092364801e+01
   1.7499999999999996e+00  -1.9395218798964592e+01
   1.8999999999999999e+00  -2.8395037726855875e+01
   2.0499999999999994e+00  -3.1462938438438698e+01
   2.1999999999999997e+00  -3.8557013827286099e+01
   2.3500000000000001e+00  -2.7628082022184060e+01
   2.4999999999999996e+00  -2.8926228973781662e+01
   2.6499999999999999e+00  -5.7276900798366256e+01
   2.7999999999999994e+00  -3.1586381087596308e+01
   2.9499999999999997e+00  -2.9085693183254236e+01
   3.1000000000000001e+00  -3.5651991698320970e+01
   3.2499999999999996e+00  -2.8892686390083753e+01
   3.3999999999999999e+00  -1.8559975902346935e+01
   3.5499999999999994e+00  -1.5614694148727708e+01
   3.6999999999999997e+00  -2.5064461024765166e+01
   3.8499999999999992e+00  -1.8985383765918002e+01
   3.9999999999999996e+00  -9.6634594198857542e+00
   4.1500000000000004e+00  -8.5203253396240797e+00
   4.2999999999999989e+00  -1.7231435655723018e+01
   4.4499999999999993e+00  -3.7499043810951278e+01
   4.5999999999999996e+00  -3.0611018066394607e+01
   4.7500000000000000e+00  -2.3177130809436264e+01
   4.9000000000000004e+00  -3.1427372111034785e+01
   5.0500000000000007e+00  -3.6897560792616133e+01
   5.1999999999999993e+00  -2.4856094368215693e+01
   5.3499999999999996e+00  -3.4129587616583564e+01
   5.5000000000000000e+00  -3.2095295299785036e+01
   5.6500000000000004e+00  -3.6755188958740689e+01
   5.8000000000000007e+00  -3.6646730540188557e+01
   5.9499999999999993e+00  -2.9247631677861293e+01
   6.0999999999999996e+00  -3.1180290586659538e+01
   6.2500000000000000e+00  -3.3457512890894733e+01
   6.4000000000000004e+00  -2.8404312857227850e+01
   6.5500000000000007e+00  -3.1513313469647542e+01
   6.6999999999999993e+00  -4.0740386219663236e+01
   6.8499999999999996e+00  -3.3879116392923478e+01
   7.0000000000000000e+00  -4.5363606425455885e+01
   7.1500000000000004e+00  -3.1999566559773413e+01
   7.3000000000000007e+00  -2.8862628489823450e+01
   7.4499999999999993e+00  -2.6785908413960598e+01
   7.5999999999999996e+00  -2.6813480056642405e+01
   7.7500000000000000e+00  -3.4841182263275158e+01
   7.9000000000000004e+00  -3.0385078455128124e+01
   8.0500000000000007e+00  -3.4491851865252983e+01
   8.1999999999999993e+00  -3.3818532773657267e+01
   8.3499999999999996e+00  -3.2662776446933620e+01
   8.5000000000000000e+00  -4.2250816556039567e+01
   8.6500000000000004e+00  -4.5020913905445084e+01
   8.8000000000000007e+00  -3.1664305132072130e+01
   8.9499999999999993e+00  -3.6316883619292824e+01
   9.0999999999999996e+00  -3.5949756117743078e+01
   9.2500000000000000e+00  -3.2640176792754815e+01
   9.4000000000000004e+00  -3.2054383441253748e+01
   9.5500000000000007e+00  -4.5087412478038686e+01
   9.6999999999999993e+00  -3.1163204941197122e+01
   9.8499999999999996e+00  -2.4459176781027921e+01
   1.0000000000000000e+01  -2.5988238328637863e+01
   1.0150000000000000e+01  -3.7536206462240216e+01
   1.0300000000000001e+01  -3.5805499477789539e+01
   1.0449999999999999e+01  -4.2260436018954678e+01
   1.0600000000000000e+01  -2.8123427548259954e+01
   1.0750000000000000e+01  -2.8896911420801572e+01
   1.0900000000000000e+01  -3.0349714611355381e+01
   1.1049999999999999e+01  -3.5373182886275103e+01
   1.1199999999999999e+01  -3.0924551994933068e+01
   1.1350000000000000e+01  -2.8486188810580572e+01
   1.1500000000000000e+01  -3.8915513012035873e+01
   1.1650000000000000e+01  -3.0307497565966870e+01
   1.1799999999999999e+01  -3.3244619099962634e+01
   1.1949999999999999e+01  -3.0831304842621748e+01
   1.2100000000000000e+01  -2.4237503630084291e+01
   1.2250000000000000e+01  -3.8943192526453899e+01
   1.2400000000000000e+01  -3.2262518770258609e+01
   1.2549999999999999e+01  -2.7126667316062012e+01
   1.2700000000000001e+01  -2.8965004498893549e+01
   1.2850000000000000e+01  -3.4872853032795220e+01
   1.2999999999999998e+01  -4.7592680290363319e+01
   1.3150000000000000e+01  -3.2258953086199170e+01
   1.3299999999999999e+01  -5.0033866923196030e+01
   1.3450000000000001e+01  -2.4100384247399390e+01
   1.3600000000000000e+01  -3.3542622027153811e+01
   1.3749999999999998e+01  -3.4481106681983533e+01
   1.3900000000000000e+01  -3.1741306054224921e+01
   1.4049999999999999e+01  -4.0846691601721503e+01
   1.4200000000000001e+01  -3.4853648073745291e+01
   1.4350000000000000e+01  -2.4712816454546655e+01
   1.4499999999999998e+01  -3.2666720229953427e+01
   1.4650000000000000e+01  -3.1222215084957085e+01
   1.4799999999999999e+01  -2.9854912941178640e+01
   1.4950000000000001e+01  -2.7844471979656177e+01
   1.5100000000000000e+01  -3.1267255920706944e+01
   1.5249999999999998e+01  -3.4041424934318329e+01
   1.5400000000000000e+01  -3.4331273210650693e+01
   1.5549999999999999e+01  -3.3368307245130197e+01
   1.5700000000000001e+01  -3.2581203248326858e+01
   1.5850000000000000e+01  -2.4692298961386911e+01
   1.5999999999999998e+01  -3.6492592245996846e+01
   1.6149999999999999e+01  -2.9860375157662119e+01
   1.6299999999999997e+01  -3.3034143813665693e+01
   1.6449999999999999e+01  -2.7923708964660321e+01
   1.6599999999999998e+01  -2.5548756669401826e+01
   1.6749999999999996e+01  -3.4319838031970150e+01
   1.6899999999999999e+01  -2.9622308771651504e+01
   1.7049999999999997e+01  -3.0951116367348689e+01
   1.7199999999999999e+01  -2.7384678205726388e+01
   1.7349999999999998e+01  -3.6641993283326769e+01
   1.7499999999999996e+01  -3.4297980199663087e+01
   1.7649999999999999e+01  -3.3996101480295636e+01
   1.7799999999999997e+01  -3.1231058731408027e+01
   1.7949999999999999e+01  -3.3514485672556859e+01
   1.8099999999999998e+01  -2.6706503198658538e+01
   1.8249999999999996e+01  -3.5766228225255702e+01
   1.8399999999999999e+01  -2.4614239661444500e+01
   1.8549999999999997e+01  -3.0676439158979377e+01
   1.8699999999999999e+01  -4.2563779171776773e+01
   1.8849999999999998e+01  -3.2719607039787675e+01
   1.8999999999999996e+01  -3.6463773134059835e+01
   1.9149999999999999e+01  -3.7884177431859243e+01
   1.9299999999999997e+01  -3.4932329787595719e+01
   1.9449999999999999e+01  -3.3688573512938220e+01
   1.9599999999999998e+01  -2.6843047031056813e+01
   1.9749999999999996e+01  -3.3895229014203125e+01
   1.9899999999999999e+01  -3.4280639966621195e+01
   2.0049999999999997e+01  -3.5225847982732191e+01
   2.0199999999999999e+01  -3.3482299659695755e+01
   2.0349999999999998e+01  -3.0277589996256381e+01
   2.0499999999999996e+01  -3.0270037153408680e+01
   2.0649999999999999e+01  -4.1586563661706791e+01
   2.0799999999999997e+01  -4.4224277359848642e+01
   2.0949999999999999e+01  -3.9168678214184894e+01
   2.1099999999999998e+01  -2.8277465346997857e+01
   2.1249999999999996e+01  -3.0146949153958985e+01
   2.1399999999999999e+01  -2.6184731089134914e+01
   2.1549999999999997e+01  -2.8988125146644961e+01
   2.1699999999999999e+01  -3.7071922051388057e+01
   2.1849999999999998e+01  -3.0876236516814757e+01
   2.1999999999999996e+01  -3.4055488844229487e+01
   2.2149999999999999e+01  -3.2125279083906847e+01
   2.2299999999999997e+01  -2.8911154831617168e+01
   2.2449999999999999e+01  -3.3654590354412875e+01
   2.2599999999999998e+01  -3.5436270685538886e+01
   2.2749999999999996e+01  -3.6822189450598117e+01
   2.2899999999999999e+01  -2.6434369661345400e+01
   2.3049999999999997e+01  -3.2309235652730408e+01
   2.3199999999999999e+01  -2.9807905848213963e+01
   2.3349999999999998e+01  -2.7422785404431210e+01
   2.3499999999999996e+01  -2.9630953960316049e+01
   2.3649999999999999e+01  -3.2025168438739044e+01
   2.3799999999999997e+01  -3.9384852507102835e+01
   2.3949999999999999e+01  -2.9375788947356057e+01
   2.4099999999999998e+01  -2.6383383959456083e+01
   2.4249999999999996e+01  -3.6499576261207650e+01
   2.4399999999999999e+01  -3.7005388655431361e+01
   2.4549999999999997e+01  -4.0077020155542357e+01
   2.4699999999999999e+01  -3.3663681859703061e+01
   2.4849999999999998e+01  -2.7071902369715829e+01
   2.4999999999999996e+01  -3.2727511029119825e+01
   2.5149999999999999e+01  -3.6547496638821016e+01
   2.5299999999999997e+01  -2.8240870432085288e+01
   2.5449999999999996e+01  -3.3183282122237259e+01
   2.5599999999999998e+01  -3.2931206734761162e+01
   2.5749999999999996e+01  -3.4336067604174431e+01
   2.5899999999999999e+01  -3.1556542414278127e+01
   2.6049999999999997e+01  -2.6999244590494541e+01
   2.6199999999999996e+01  -3.5860283370375242e+01
   2.6349999999999998e+01  -4.0037860347424996e+01
   2.6499999999999996e+01  -3.6200207721915348e+01
   2.6649999999999999e+01  -2.9117393280861819e+01
   2.6799999999999997e+01  -3.5926482557277637e+01
   2.6949999999999996e+01  -3.3925043539990739e+01
   2.7099999999999998e+01  -3.4918291483740390e+01
   2.7249999999999996e+01  -3.2277830225792428e+01
   2.7399999999999999e+01  -4.0458430494589535e+01
   2.7549999999999997e+01  -3.0329316475712133e+01
   2.7699999999999996e+01  -3.6662040545887180e+01
   2.7849999999999998e+01  -2.7825609770781824e+01
   2.7999999999999996e+01  -3.0796270185258564e+01
   2.8149999999999999e+01  -3.8377243400043710e+01
   2.8299999999999997e+01  -4.0226943575509779e+01
   2.8449999999999996e+01  -3.4332847004940092e+01
   2.8599999999999998e+01  -3.3666140781034017e+01
   2.8750000000000000e+01  -2.7388418200794817e+01
   2.8899999999999999e+01  -3.0599567145881409e+01
   2.9049999999999997e+01  -3.8046097513340257e+01
   2.9199999999999996e+01  -4.6175641573991300e+01
   2.9349999999999994e+01  -3.5457415838517775e+01
   2.9500000000000000e+01  -4.1624243040812956e+01
   2.9649999999999999e+01  -3.2784080409348064e+01
   2.9799999999999997e+01  -3.0138879154228292e+01
   2.9949999999999996e+01  -3.0716598713095252e+01
   3.0099999999999994e+01  -4.1952091515366391e+01
   3.0250000000000000e+01  -2.6893775609638112e+01
   3.0399999999999999e+01  -3.3054449413714039e+01
   3.0549999999999997e+01  -4.7388686809661579e+01
   3.0699999999999996e+01  -3.4123363800632617e+01
   3.0849999999999994e+01  -2.6191347124137948e+01
   3.1000000000000000e+01  -3.1559153643671877e+01
   3.1149999999999999e+01  -5.8823975977858844e+01
   3.1299999999999997e+01  -3.6450387995236440e+01
   3.1449999999999996e+01  -3.2578938876648607e+01
   3.1599999999999994e+01  -5.6683150206304319e+01
   3.1750000000000000e+01  -4.1905350235445681e+01
   3.1899999999999999e+01  -2.6982428637252085e+01
   3.2049999999999997e+01  -2.8191984918042564e+01
   3.2199999999999996e+01  -2.8993472964675874e+01
   3.2349999999999994e+01  -4.7683450925498988e+01
   3.2500000000000000e+01  -2.8168586434587425e+01
   3.2649999999999999e+01  -4.2305875114157516e+01
   3.2799999999999997e+01  -5.6547964471903164e+01
   3.2949999999999996e+01  -3.9638373648465588e+01
   3.3099999999999994e+01  -2.9182475180242037e+01
   3.3250000000000000e+01  -2.5184422448798614e+01
   3.3399999999999999e+01  -2.8955987428932701e+01
   3.3549999999999997e+01  -2.6756105635925195e+01
   3.3699999999999996e+01  -2.9919031230515557e+01
   3.3849999999999994e+01  -3.7493978008640951e+01
   3.4000000000000000e+01  -4.0902662315025466e+01
   3.4149999999999999e+01  -5.0048818934803293e+01
   3.4299999999999997e+01  -3.2819708421848716e+01
   3.4449999999999996e+01  -3.1815458743078565e+01
   3.4599999999999994e+01  -3.3737295361491036e+01
   3.4750000000000000e+01  -3.5727281794330864e+01
   3.4899999999999999e+01  -3.0504608888832664e+01
   3.5049999999999997e+01  -2.4876410138731444e+01
   3.5199999999999996e+01  -3.8526976295162626e+01
   3.5349999999999994e+01  -2.7894224847470397e+01
   3.5500000000000000e+01  -3.2367897330315188e+01
   3.5649999999999999e+01  -3.0998556281610007e+01
   3.5799999999999997e+01  -2.9908564421962865e+01
   3.5949999999999996e+01  -2.9336110889767824e+01
   3.6099999999999994e+01  -2.6103474931200509e+01
   3.6250000000000000e+01  -3.1604328645780399e+01
   3.6399999999999999e+01  -3.4658815245335347e+01
   3.6549999999999997e+01  -4.1960690931322816e+01
   3.6699999999999996e+01  -3.6999058093880947e+01
   3.6849999999999994e+01  -4.9710585349220366e+01
   3.7000000000000000e+01  -2.9214959798076919e+01
   3.7149999999999999e+01  -3.4628738852814124e+01
   3.7299999999999997e+01  -3.5252432915198142e+01
   3.7449999999999996e+01  -3.2833719872671665e+01
   3.7599999999999994e+01  -4.0186168985149678e+01
   3.7750000000000000e+01  -4.0847994758612359e+01
   3.7899999999999999e+01  -4.5360975676692703e+01
   3.8049999999999997e+01  -2.9010088482683102e+01
   3.8199999999999996e+01  -3.3559652724547306e+01
   3.8349999999999994e+01  -2.4465226909462942e+01
   3.8500000000000000e+01  -3.0676893083843581e+01
   3.8649999999999999e+01  -2.8197197900812640e+01
   3.8799999999999997e+01  -3.2156320997331861e+01
   3.8949999999999996e+01  -3.8063088777011259e+01
   3.9099999999999994e+01  -3.2972893771894505e+01
   3.9250000000000000e+01  -3.6004326163101766e+01
   3.9399999999999999e+01  -3.0234973608472728e+01
   3.9549999999999997e+01  -2.7266754692678006e+01
   3.9699999999999996e+01  -3.1067924547377203e+01
   3.9849999999999994e+01  -3.2123680274542309e+01
   4.0000000000000000e+01  -3.3581711233655071e+01
   4.0149999999999999e+01  -3.8874778880647639e+01
   4.0299999999999997e+01  -3.8924725757807010e+01
   4.0449999999999996e+01  -3.1911440143701228e+01
   4.0599999999999994e+01  -4.0479358187164010e+01
   4.0750000000000000e+01  -2.5665420258397290e+01
   4.0899999999999999e+01  -3.3942659404012304e+01
   4.1049999999999997e+01  -2.6404087817715663e+01
   4.1199999999999996e+01  -2.9304594637902483e+01
   4.1349999999999994e+01  -2.6643818426362301e+01
   4.1500000000000000e+01  -2.7175553813604807e+01
   4.1649999999999999e+01  -4.8514769858696610e+01
   4.1799999999999997e+01  -3.2961656507604957e+01
   4.1949999999999996e+01  -4.6024115617549455e+01
   4.2099999999999994e+01  -2.6429994930928970e+01
   4.2250000000000000e+01  -3.3703083229554565e+01
   4.2399999999999999e+01  -3.6297086849425341e+01
   4.2549999999999997e+01  -2.9959582729578145e+01
   4.2699999999999996e+01  -3.0091704665117575e+01
   4.2849999999999994e+01  -3.5430302465941722e+01
   4.3000000000000000e+01  -2.9522226536332269e+01
   4.3149999999999999e+01  -3.0343153568795245e+01
   4.3299999999999997e+01  -4.1684114254397429e+01
   4.3449999999999996e+01  -2.8649314614137026e+01
   4.3599999999999994e+01  -3.4253181586474298e+01
   4.3750000000000000e+01  -3.9022992497307612e+01
   4.3899999999999999e+01  -3.7769388938880198e+01
   4.4049999999999997e+01  -3.5999085781237923e+01
   4.4199999999999996e+01  -3.0110594406622127e+01
   4.4349999999999994e+01  -4.4659457731613514e+01
   4.4500000000000000e+01  -2.6690115746353612e+01
   4.4649999999999999e+01  -3.5079690788979391e+01
   4.4799999999999997e+01  -2.9776710219352196e+01
   4.4949999999999996e+01  -4.3463005188155620e+01
   4.5099999999999994e+01  -4.4901561219592082e+01
   4.5250000000000000e+01  -3.1474580044397825e+01
   4.5399999999999999e+01  -3.8423054354372795e+01
   4.5549999999999997e+01  -3.1770494746385850e+01
   4.5699999999999996e+01  -3.3283997203954712e+01
   4.5849999999999994e+01  -2.8743006805414538e+01
   4.6000000000000000e+01  -4.9958835547194539e+01
   4.6149999999999999e+01  -3.6371837985231949e+01
   4.6299999999999997e+01  -4.4640706366932918e+01
   4.6449999999999996e+01  -3.6145379893874448e+01
   4.6599999999999994e+01  -3.9067442284819407e+01
   4.6750000000000000e+01  -4.2516638248495155e+01
   4.6899999999999999e+01  -3.6237517403399039e+01
   4.7049999999999997e+01  -3.2330956741041348e+01
   4.7199999999999996e+01  -3.1022323865935007e+01
   4.7349999999999994e+01  -4.1367612368330597e+01
   4.7500000000000000e+01  -3.1025016713208785e+01
   4.7649999999999999e+01  -2.9753890539468046e+01
   4.7799999999999997e+01  -2.4923773108698711e+01
   4.7949999999999996e+01  -3.8492809969595598e+01
   4.8099999999999994e+01  -3.5214663833424339e+01
   4.8250000000000000e+01  -3.4175797922642744e+01
   4.8399999999999999e+01  -3.5085002254979315e+01
   4.8549999999999997e+01  -3.5652390004853117e+01
   4.8699999999999996e+01  -2.7708467693656431e+01
   4.8849999999999994e+01  -4.2505649217125097e+01
   4.9000000000000000e+01  -2.9255707572307799e+01
   4.9149999999999999e+01  -3.7040504028920708e+01
   4.9299999999999997e+01  -3.7009036913650291e+01
   4.9449999999999996e+01  -3.0252689677904968e+01
   4.9599999999999994e+01  -3.7321654006431785e+01
   4.9750000000000000e+01  -3.0496315931502252e+01
   4.9899999999999999e+01  -2.9452685054710528e+01
   5.0049999999999997e+01  -3.3553959442287649e+01
   5.0199999999999996e+01  -3.3888131678042541e+01
   5.0349999999999994e+01  -3.0372236528281093e+01
   5.0500000000000000e+01  -4.5822480365432654e+01
   5.0649999999999999e+01  -2.8098704485738111e+01
   5.0799999999999997e+01  -3.9188041617407379e+01
   5.0949999999999996e+01  -2.9694125842629518e+01
   5.1099999999999994e+01  -3.7063835880802429e+01
   5.1250000000000000e+01  -3.2414039734233697e+01
   5.1399999999999999e+01  -3.0088119200776518e+01
   5.1549999999999997e+01  -4.5895262837267495e+01
   5.1699999999999996e+01  -2.3750084423779754e+01
   5.1849999999999994e+01  -3.3949818699477134e+01
   5.2000000000000000e+01  -2.9964609677191078e+01
   5.2149999999999999e+01  -2.9609237590542534e+01
   5.2299999999999997e+01  -3.4321621130797311e+01
   5.2449999999999996e+01  -3.6342651425661842e+01
   5.2599999999999994e+01  -3.3162148707412399e+01
   5.2750000000000000e+01  -2.9680046458121879e+01
   5.2899999999999999e+01  -3.5380109800721783e+01
   5.3049999999999997e+01  -3.2009720365441311e+01
   5.3199999999999996e+01  -3.3153403152834599e+01
   5.3349999999999994e+01  -3.0654074823933186e+01
   5.3500000000000000e+01  -3.2730308459834959e+01
   5.3649999999999999e+01  -3.7552328828075744e+01
   5.3799999999999997e+01  -4.1980716642770773e+01
   5.3949999999999996e+01  -3.1546498520656598e+01
   5.4099999999999994e+01  -3.6829074043330607e+01
   5.4249999999999993e+01  -3.6543542799911734e+01
   5.4399999999999999e+01  -3.0799560607983963e+01
   5.4549999999999997e+01  -3.6692210346641914e+01
   5.4699999999999996e+01  -4.1022507575016476e+01
   5.4849999999999994e+01  -3.4469355417601037e+01
   5.4999999999999993e+01  -3.3894933965911974e+01
   5.5149999999999999e+01  -3.3878747198653073e+01
   5.5299999999999997e+01  -2.6377065742160440e+01
   5.5449999999999996e+01  -4.1779121538790832e+01
   5.5599999999999994e+01  -2.9259673110008421e+01
   5.5749999999999993e+01  -2.6948976263791025e+01
   5.5899999999999999e+01  -3.0152363554192249e+01
   5.6049999999999997e+01  -3.4490842943806271e+01
   5.6199999999999996e+01  -2.6724431225909214e+01
   5.6349999999999994e+01  -2.5229670829253067e+01
   5.6499999999999993e+01  -2.8980052351460358e+01
   5.6649999999999999e+01  -2.5649378428173478e+01
   5.6799999999999997e+01  -3.2501858091529826e+01
   5.6949999999999996e+01  -5.1233801576452720e+01
   5.7099999999999994e+01  -3.4410196764098714e+01
   5.7249999999999993e+01  -3.3400014811648902e+01
   5.7399999999999999e+01  -3.0376077964000658e+01
   5.7549999999999997e+01  -4.3734725064850792e+01
   5.7699999999999996e+01  -3.3805314331586274e+01
   5.7849999999999994e+01  -4.1900859448854646e+01
   5.7999999999999993e+01  -2.8219034403400471e+01
   5.8149999999999999e+01  -4.1739974891086916e+01
   5.8299999999999997e+01  -3.5874436652722650e+01
   5.8449999999999996e+01  -2.9466075563330548e+01
   5.8599999999999994e+01  -2.7569860935145002e+01
   5.8749999999999993e+01  -3.6299436411157217e+01
   5.8899999999999999e+01  -3.6459194008885589e+01
   5.9049999999999997e+01  -4.5692455293391461e+01
   5.9199999999999996e+01  -3.0039985102169780e+01
   5.9349999999999994e+01  -3.7766251418159456e+01
   5.9499999999999993e+01  -4.8842039599521854e+01
   5.9649999999999999e+01  -2.9818169585571511e+01
   5.9799999999999997e+01  -3.4582484116408210e+01
   5.9949999999999996e+01  -3.8587094408947976e+01
   6.0099999999999994e+01  -3.4754681249343164e+01
   6.0249999999999993e+01  -2.8141426075103695e+01
   6.0399999999999999e+01  -2.8566981034904302e+01
   6.0549999999999997e+01  -3.6057913429711888e+01
   6.0699999999999996e+01  -3.4826402959012114e+01
   6.0850000000000001e+01  -3.6174186839580599e+01
   6.0999999999999993e+01  -3.8826744709859199e+01
   6.1149999999999999e+01  -4.4691901189408483e+01
   6.1299999999999990e+01  -3.0986175544552722e+01
   6.1449999999999996e+01  -3.6280915625307884e+01
   6.1600000000000001e+01  -3.1233885308311514e+01
   6.1749999999999993e+01  -3.4781756674236945e+01
   6.1899999999999999e+01  -2.6385914553394855e+01
   6.2049999999999990e+01  -3.2664481430811605e+01
   6.2199999999999996e+01  -2.7031341564613840e+01
   6.2350000000000001e+01  -4.3548194827263330e+01
   6.2499999999999993e+01  -2.7578165781564081e+01
   6.2649999999999999e+01  -3.4501230764922326e+01
   6.2799999999999990e+01  -4.4442185674035784e+01
   6.2949999999999996e+01  -3.2672250494312010e+01
   6.3100000000000001e+01  -3.7126005365669201e+01
   6.3249999999999993e+01  -3.3729036453378967e+01
   6.3399999999999999e+01  -3.3880032228437472e+01
   6.3549999999999990e+01  -3.1532949435504406e+01
   6.3699999999999996e+01  -3.5934148021897542e+01
   6.3850000000000001e+01  -2.9788740806966757e+01
   6.3999999999999993e+01  -2.5886694811171552e+01
   6.4150000000000006e+01  -3.5857419415096345e+01
   6.4299999999999997e+01  -4.1386986822199091e+01
   6.4450000000000003e+01  -3.1565016320215975e+01
   6.4600000000000009e+01  -2.8831404171485204e+01
   6.4750000000000000e+01  -3.2336011437723585e+01
   6.4900000000000006e+01  -4.4973093968698947e+01
   6.5049999999999997e+01  -2.7459374292890388e+01
   6.5200000000000003e+01  -3.5568879327347489e+01
   6.5350000000000009e+01  -2.7723646233797695e+01
   6.5500000000000000e+01  -3.4157526178242037e+01
   6.5650000000000006e+01  -3.2580846717502311e+01
   6.5799999999999997e+01  -2.9553293164086995e+01
   6.5950000000000003e+01  -3.1918984862337808e+01
   6.6100000000000009e+01  -3.6859612126712435e+01
   6.6250000000000000e+01  -3.2508191927068765e+01
   6.6400000000000006e+01  -3.4927322588622474e+01
   6.6549999999999997e+01  -2.7624779453557906e+01
   6.6700000000000003e+01  -2.4656060538286525e+01
   6.6850000000000009e+01  -3.5022772799944562e+01
   6.7000000000000000e+01  -3.9823485297134354e+01
   6.7150000000000006e+01  -2.9037080900749871e+01
   6.7299999999999997e+01  -3.6594188163203015e+01
   6.7450000000000003e+01  -2.9526424360911804e+01
   6.7600000000000009e+01  -2.8535416168988846e+01
   6.7750000000000000e+01  -3.8465280241536860e+01
   6.7900000000000006e+01  -2.6824248441996986e+01
   6.8049999999999997e+01  -3.4827450149331213e+01
   6.8200000000000003e+01  -3.2958011549151692e+01
   6.8350000000000009e+01  -2.8612332544390554e+01
   6.8500000000000000e+01  -4.3055632539945321e+01
   6.8650000000000006e+01  -3.3559506674923526e+01
   6.8799999999999997e+01  -3.1432923137415841e+01
   6.8950000000000003e+01  -3.0882183352961022e+01
   6.9100000000000009e+01  -2.9448109193083852e+01
   6.9250000000000000e+01  -3.4474680191283241e+01
   6.9400000000000006e+01  -2.6864416752280505e+01
   6.9549999999999997e+01  -2.4273311595288916e+01
   6.9700000000000003e+01  -2.5209523873508317e+01
   6.9850000000000009e+01  -2.8794947541696615e+01
   7.0000000000000000e+01  -4.0589852402971459e+01
   7.0150000000000006e+01  -3.7861862168123452e+01
   7.0299999999999997e+01  -3.6064536360357849e+01
   7.0450000000000003e+01  -2.8018770115093432e+01
   7.0600000000000009e+01  -2.7340481253528779e+01
   7.0750000000000000e+01  -3.3440189213546304e+01
   7.0900000000000006e+01  -4.8383401397854257e+01
   7.1049999999999997e+01  -2.8955228228077559e+01
   7.1200000000000003e+01  -2.6710031844399097e+01
   7.1350000000000009e+01  -3.9634396699515975e+01
   7.1500000000000000e+01  -3.2268740732831660e+01
   7.1650000000000006e+01  -3.5224982242874447e+01
   7.1799999999999997e+01  -4.2172532985813547e+01
   7.1950000000000003e+01  -2.6266912363255202e+01
   7.2100000000000009e+01  -3.5909942037385591e+01
   7.2250000000000000e+01  -3.4218300949399847e+01
   7.2400000000000006e+01  -3.0554877488061010e+01
   7.2549999999999997e+01  -3.3409452953238812e+01
   7.2700000000000003e+01  -3.4789209260561748e+01
   7.2850000000000009e+01  -4.2502195022613989e+01
   7.3000000000000000e+01  -3.2063977284840789e+01
   7.3150000000000006e+01  -3.4485656679853818e+01
   7.3299999999999997e+01  -3.4366074294986561e+01
   7.3450000000000003e+01  -2.8904288323449393e+01
   7.3600000000000009e+01  -2.3375855108942218e+01
   7.3750000000000000e+01  -3.3919378858456980e+01
   7.3900000000000006e+01  -3.4586664945685243e+01
   7.4049999999999997e+01  -2.8084230667773156e+01
   7.4200000000000003e+01  -3.5957760145671472e+01
   7.4350000000000009e+01  -2.9303403331271582e+01
   7.4500000000000000e+01  -3.3918501792421537e+01
   7.4650000000000006e+01  -3.4600450314058563e+01
   7.4799999999999997e+01  -3.3441057155795704e+01
   7.4950000000000003e+01  -2.8934530292626320e+01
   7.5100000000000009e+01  -3.2868251153235818e+01
   7.5250000000000000e+01  -3.2867923470882957e+01
   7.5400000000000006e+01  -3.5030024322429412e+01
   7.5549999999999997e+01  -2.6208856085490694e+01
   7.5700000000000003e+01  -2.8645611009484369e+01
   7.5850000000000009e+01  -3.7403469923672603e+01
   7.6000000000000000e+01  -3.7528898145693361e+01
   7.6150000000000006e+01  -4.0042494378434299e+01
   7.6299999999999997e+01  -2.8975514985180169e+01
   7.6450000000000003e+01  -4.3325241898347329e+01
   7.6600000000000009e+01  -3.3075848196481971e+01
   7.6750000000000000e+01  -3.7050632010733310e+01
   7.6900000000000006e+01  -3.1485692834099595e+01
   7.7049999999999997e+01  -3.8133984461362758e+01
   7.7200000000000003e+01  -2.6479392552656179e+01
   7.7350000000000009e+01  -3.2271180730569753e+01
   7.7500000000000000e+01  -3.8721525342307743e+01
   7.7650000000000006e+01  -3.0140167282969983e+01
   7.7799999999999997e+01  -3.0644782926468366e+01
   7.7950000000000003e+01  -3.6076360124350373e+01
   7.8100000000000009e+01  -2.9859440371284450e+01
   7.8250000000000000e+01  -4.6461561566617874e+01
   7.8400000000000006e+01  -3.6415209348764307e+01
   7.8549999999999997e+01  -2.8917389175840455e+01
   7.8700000000000003e+01  -3.2030815661384338e+01
   7.8850000000000009e+01  -3.8431187603584704e+01
   7.9000000000000000e+01  -3.7195177909189908e+01
   7.9150000000000006e+01  -2.4791435427044618e+01
   7.9299999999999997e+01  -2.9632009770840625e+01
   7.9450000000000003e+01  -4.0755591258793416e+01
   7.9600000000000009e+01  -2.6314760842837373e+01
   7.9750000000000000e+01  -2.9521435682361655e+01
   7.9900000000000006e+01  -3.3840434765487586e+01
   8.0049999999999997e+01  -4.1329882708966906e+01
   8.0200000000000003e+01  -3.1850786046502677e+01
   8.0350000000000009e+01  -2.4626786134117552e+01
   8.0500000000000000e+01  -3.3781249387815578e+01
   8.0650000000000006e+01  -3.5746853848096606e+01
   8.0799999999999997e+01  -3.1380024519350670e+01
   8.0950000000000003e+01  -4.9983648067890599e+01
   8.1100000000000009e+01  -3.7776215319868797e+01
   8.1250000000000000e+01  -3.1985882047146546e+01
   8.1400000000000006e+01  -2.5960466966966948e+01
   8.1549999999999997e+01  -3.1144750726009676e+01
   8.1700000000000003e+01  -3.2636756175134749e+01
   8.1850000000000009e+01  -2.7790205887315224e+01
   8.2000000000000000e+01  -3.4364950836840862e+01
   8.2150000000000006e+01  -3.2293902634571666e+01
   8.2299999999999997e+01  -3.3190028640565828e+01
   8.2450000000000003e+01  -3.5440812837175415e+01
   8.2600000000000009e+01  -4.8551988526406561e+01
   8.2750000000000000e+01  -3.1673935018449754e+01
   8.2900000000000006e+01  -2.9700349980006266e+01
   8.3049999999999997e+01  -4.4232463472939742e+01
   8.3200000000000003e+01  -3.4038801720763004e+01
   8.3350000000000009e+01  -3.8755918107352457e+01
   8.3500000000000000e+01  -3.4387798678984481e+01
   8.3650000000000006e+01  -3.1132835063689001e+01
   8.3799999999999997e+01  -4.2732399142377645e+01
   8.3950000000000003e+01  -3.0766975114305595e+01
   8.4100000000000009e+01  -2.9209015394638257e+01
   8.4250000000000000e+01  -3.9977314190884769e+01
   8.4400000000000006e+01  -3.4293478981704723e+01
   8.4549999999999997e+01  -3.1561200589252365e+01
   8.4700000000000003e+01  -2.9641339850925931e+01
   8.4850000000000009e+01  -3.1578898734515590e+01
   8.5000000000000000e+01  -2.5078412385022816e+01
   8.5150000000000006e+01  -3.1223086994230002e+01
   8.5299999999999997e+01  -2.8006631090965669e+01
   8.5450000000000003e+01  -3.4045468768499774e+01
   8.5600000000000009e+01  -2.9698630128311692e+01
   8.5750000000000000e+01  -2.7040409874568709e+01
   8.5900000000000006e+01  -2.8463942789015476e+01
   8.6049999999999997e+01  -3.9186579146724824e+01
   8.6200000000000003e+01  -4.6537748410433693e+01
   8.6350000000000009e+01  -4.1428236403646125e+01
   8.6500000000000000e+01  -3.8104959897028706e+01
   8.6650000000000006e+01  -3.5412002973629498e+01
   8.6799999999999997e+01  -4.1586303038920988e+01
   8.6950000000000003e+01  -2.7711402710363359e+01
   8.7100000000000009e+01  -3.1416203384673906e+01
   8.7250000000000000e+01  -3.0243401191026948e+01
   8.7400000000000006e+01  -3.3472869028767320e+01
   8.7549999999999997e+01  -3.7787571742884438e+01
   8.7700000000000003e+01  -3.1666129534110866e+01
   8.7850000000000009e+01  -3.0944346254871292e+01
   8.8000000000000000e+01  -3.8826808948909800e+01
   8.8150000000000006e+01  -2.7701947633513413e+01
   8.8299999999999997e+01  -2.8058402899288495e+01
   8.8450000000000003e+01  -3.6628270400519327e+01
   8.8600000000000009e+01  -3.1461523442385499e+01
   8.8750000000000000e+01  -3.1904056102408290e+01
   8.8900000000000006e+01  -2.8162549578781537e+01
   8.9049999999999997e+01  -3.0770365478660580e+01
   8.9200000000000003e+01  -2.9410531329152533e+01
   8.9350000000000009e+01  -3.2379563234923253e+01
   8.9500000000000000e+01  -3.2206273789753524e+01
   8.9650000000000006e+01  -3.3262210809273540e+01
   8.9799999999999997e+01  -3.7046297675523732e+01
   8.9950000000000003e+01  -2.7330579916030658e+01
   9.0100000000000009e+01  -3.5436744600997500e+01
   9.0250000000000000e+01  -3.4749230445782004e+01
   9.0400000000000006e+01  -3.1558863976348718e+01
   9.0549999999999997e+01  -3.5773444946936721e+01
   9.0700000000000003e+01  -2.9042155798717459e+01
   9.0850000000000009e+01  -3.5284783643356974e+01
   9.1000000000000000e+01  -3.5522468084706944e+01
   9.1150000000000006e+01  -2.9888296965691652e+01
   9.1299999999999997e+01  -3.2270173508344556e+01
   9.1450000000000003e+01  -3.2348826196123937e+01
   9.1600000000000009e+01  -2.7736518815283816e+01
   9.1750000000000000e+01  -3.0959984608955992e+01
   9.1900000000000006e+01  -3.2048534548330267e+01
   9.2049999999999997e+01  -3.1059514880858046e+01
   9.2200000000000003e+01  -2.6802067887140581e+01
   9.2350000000000009e+01  -2.5543828134009473e+01
   9.2500000000000000e+01  -2.8846030172042376e+01
   9.2650000000000006e+01  -3.6316883173681603e+01
   9.2799999999999997e+01  -3.6070231086818538e+01
   9.2950000000000003e+01  -3.4375421026150036e+01
   9.3100000000000009e+01  -3.7829152916590616e+01
   9.3250000000000000e+01  -2.7469488808039841e+01
   9.3400000000000006e+01  -2.9195611729086878e+01
   9.3549999999999997e+01  -3.6255278353542181e+01
   9.3700000000000003e+01  -3.6868351982154607e+01
   9.3850000000000009e+01  -4.2238630838066840e+01
   9.4000000000000000e+01  -2.9633908018671193e+01
   9.4150000000000006e+01  -3.2139618780359427e+01
   9.4299999999999997e+01  -3.5839780318921228e+01
   9.4450000000000003e+01  -2.6002797376131511e+01
   9.4600000000000009e+01  -3.2568936994672612e+01
   9.4750000000000000e+01  -2.9645143961345596e+01
   9.4900000000000006e+01  -3.1038518551640522e+01
   9.5049999999999997e+01  -3.5171775298997048e+01
   9.5200000000000003e+01  -3.3838224317463201e+01
   9.5350000000000009e+01  -2.6077660924194660e+01
   9.5500000000000000e+01  -3.5640340214256284e+01
   9.5650000000000006e+01  -4.1552697169187255e+01
   9.5799999999999997e+01  -3.7858395676593730e+01
   9.5950000000000003e+01  -3.6010517359921877e+01
   9.6100000000000009e+01  -3.2271729853470646e+01
   9.6250000000000000e+01  -3.6372992977666797e+01
   9.6400000000000006e+01  -3.1856505424511681e+01
   9.6549999999999997e+01  -2.6175748498748803e+01
   9.6700000000000003e+01  -4.0296017402306589e+01
   9.6850000000000009e+01  -3.5897644961085106e+01
   9.7000000000000000e+01  -2.8872466883130770e+01
   9.7150000000000006e+01  -3.2640080648391731e+01
   9.7299999999999997e+01  -2.5851545405301820e+01
   9.7450000000000003e+01  -2.7723266692546531e+01
   9.7600000000000009e+01  -3.2150194033030729e+01
   9.7750000000000000e+01  -3.4717317270278883e+01
   9.7900000000000006e+01  -2.8488772829467976e+01
   9.8049999999999997e+01  -3.1719258738964427e+01
   9.8200000000000003e+01  -3.0082331863964058e+01
   9.8350000000000009e+01  -2.7346656975563562e+01
   9.8500000000000000e+01  -3.0898830651906309e+01
   9.8650000000000006e+01  -4.1261152440661462e+01
   9.8799999999999997e+01  -3.2880432534146152e+01
   9.8950000000000003e+01  -2.9411825064926362e+01
   9.9100000000000009e+01  -2.9346537332694751e+01
   9.9250000000000000e+01  -3.1318461445953574e+01
   9.9400000000000006e+01  -3.1725987394230515e+01
   9.9549999999999997e+01  -3.5380743382558947e+01
   9.9700000000000003e+01  -3.3759598761604352e+01
   9.9850000000000009e+01  -2.3979220122030497e+01
   1.0000000000000000e+02  -3.5217353503604656e+01
   1.0015000000000001e+02  -2.8773813138665986e+01
   1.0030000000000000e+02  -3.7536174055152784e+01
   1.0045000000000000e+02  -2.7279175723691438e+01
   1.0060000000000001e+02  -2.6610344117773224e+01
   1.0075000000000000e+02  -4.1769870149523598e+01
   1.0090000000000001e+02  -3.3622118084452580e+01
   1.0105000000000000e+02  -2.8905308727769068e+01
   1.0120000000000000e+02  -2.4914180610306289e+01
   1.0135000000000001e+02  -5.1829837279339699e+01
   1.0150000000000000e+02  -4.3748389517471978e+01
   1.0165000000000001e+02  -2.9299596568712047e+01
   1.0180000000000000e+02  -2.9203787953373336e+01
   1.0195000000000000e+02  -4.7565077146286328e+01
   1.0210000000000001e+02  -2.7362610823869417e+01
   1.0225000000000000e+02  -2.6486911121943962e+01
   1.0240000000000001e+02  -3.2308383327881998e+01
   1.0255000000000000e+02  -2.8581575904867961e+01
   1.0270000000000000e+02  -3.2886488222895267e+01
   1.0285000000000001e+02  -3.7786424711937812e+01
   1.0300000000000000e+02  -3.2709301103571548e+01
   1.0315000000000001e+02  -4.6591653453001669e+01
   1.0330000000000000e+02  -3.9602858654676197e+01
   1.0345000000000000e+02  -2.5150782038326355e+01
   1.0360000000000001e+02  -3.8795344837607743e+01
   1.0375000000000000e+02  -5.0981332058436848e+01
   1.0390000000000001e+02  -2.8880316456064165e+01
   1.0405000000000000e+02  -3.5716838927235244e+01
   1.0420000000000000e+02  -3.2389194595464815e+01
   1.0435000000000001e+02  -2.9175723419829481e+01
   1.0450000000000000e+02  -3.9447008934188972e+01
   1.0465000000000001e+02  -3.5190289783813981e+01
   1.0480000000000000e+02  -3.3140017508533944e+01
   1.0495000000000000e+02  -3.2739558750859231e+01
   1.0510000000000001e+02  -4.0110772965306197e+01
   1.0525000000000000e+02  -3.1144115115301759e+01
   1.0540000000000001e+02  -4.4963534362502983e+01
   1.0555000000000000e+02  -3.2551692733600504e+01
   1.0570000000000000e+02  -3.0431610998659423e+01
   1.0585000000000001e+02  -2.8478835640212139e+01
   1.0600000000000000e+02  -2.5022558805651229e+01
   1.0615000000000001e+02  -3.4571669274398005e+01
   1.0630000000000000e+02  -3.3884387066787937e+01
   1.0645000000000000e+02  -3.1758670637463212e+01
   1.0660000000000001e+02  -3.0559744287753830e+01
   1.0675000000000000e+02  -3.5729763931438569e+01
   1.0690000000000001e+02  -3.0670956728168335e+01
   1.0705000000000000e+02  -3.4979011011879606e+01
   1.0720000000000000e+02  -2.6418130319211755e+01
   1.0735000000000001e+02  -3.7642345674329150e+01
   1.0750000000000000e+02  -2.8711167376467486e+01
   1.0765000000000001e+02  -3.7772312808926173e+01
   1.0780000000000000e+02  -3.3228162018729861e+01
   1.0795000000000000e+02  -3.7326449047547030e+01
   1.0810000000000001e+02  -4.2833783572324478e+01
   1.0825000000000000e+02  -3.4191883856692542e+01
   1.0840000000000001e+02  -3.0797413678444698e+01
   1.0855000000000000e+02  -4.8242363528211001e+01
   1.0870000000000000e+02  -3.9460515463503299e+01
   1.0885000000000001e+02  -3.8073283926044581e+01
   1.0900000000000000e+02  -2.9969410485070668e+01
   1.0915000000000001e+02  -4.6076465083136455e+01
   1.0930000000000000e+02  -2.6599112474623809e+01
   1.0945000000000000e+02  -2.6405566452219730e+01
   1.0960000000000001e+02  -3.1737139982559583e+01
   1.0975000000000000e+02  -3.1081876882549622e+01
   1.0990000000000001e+02  -3.1510271752732208e+01
   1.1005000000000000e+02  -3.3781789911075791e+01
   1.1020000000000000e+02  -2.8891454630063720e+01
   1.1035000000000001e+02  -3.3444700082587573e+01
   1.1050000000000000e+02  -2.6891425623758991e+01
   1.1065000000000001e+02  -3.0432581870930264e+01
   1.1080000000000000e+02  -3.0774571229430023e+01
   1.1095000000000000e+02  -3.0032027956547338e+01
   1.1110000000000001e+02  -3.3454129344863148e+01
   1.1125000000000000e+02  -3.0257374875940130e+01
   1.1140000000000001e+02  -2.6268680760995764e+01
   1.1155000000000000e+02  -4.4719784497274773e+01
   1.1170000000000000e+02  -3.4218413803212016e+01
   1.1184999999999999e+02  -3.1056922459151721e+01
   1.1200000000000000e+02  -3.0067878626778977e+01
   1.1215000000000001e+02  -3.0410604825503967e+01
   1.1230000000000000e+02  -2.9891905883057646e+01
   1.1245000000000000e+02  -4.0223990338991428e+01
   1.1259999999999999e+02  -3.8944274307679109e+01
   1.1275000000000000e+02  -3.0337672427891306e+01
   1.1290000000000001e+02  -3.0446319052219351e+01
   1.1305000000000000e+02  -3.9174693527565424e+01
   1.1320000000000000e+02  -2.9567873708820954e+01
   1.1334999999999999e+02  -3.5991812494564769e+01
   1.1350000000000000e+02  -3.7709239258393907e+01
   1.1365000000000001e+02  -3.1776243542675275e+01
   1.1380000000000000e+02  -4.0237707774752110e+01
   1.1395000000000000e+02  -3.3965899670003722e+01
   1.1409999999999999e+02  -2.9267753672078655e+01
   1.1425000000000000e+02  -3.0752647537082922e+01
   1.1440000000000001e+02  -3.1449041995121647e+01
   1.1455000000000000e+02  -3.8610284859907551e+01
   1.1470000000000000e+02  -2.7019125621619636e+01
   1.1484999999999999e+02  -2.8974769888440306e+01
   1.1500000000000000e+02  -2.6482004336895912e+01
   1.1515000000000001e+02  -3.4134461321539803e+01
   1.1530000000000000e+02  -2.8169355609991840e+01
   1.1545000000000000e+02  -3.2279683276000242e+01
   1.1559999999999999e+02  -2.5878576891493381e+01
   1.1575000000000000e+02  -3.0827500738779449e+01
   1.1590000000000001e+02  -2.6844500877467468e+01
   1.1605000000000000e+02  -3.1053969744750248e+01
   1.1620000000000000e+02  -2.8625933237465944e+01
   1.1634999999999999e+02  -3.3642589299388206e+01
   1.1650000000000000e+02  -2.9287050111115533e+01
   1.1665000000000001e+02  -4.1582487058167928e+01
   1.1680000000000000e+02  -3.2404628796405873e+01
   1.1695000000000000e+02  -3.6509859580985136e+01
   1.1709999999999999e+02  -2.9338995765046789e+01
   1.1725000000000000e+02  -3.6425050260388304e+01
   1.1740000000000001e+02  -3.5742737006151870e+01
   1.1755000000000000e+02  -3.3976417012511050e+01
   1.1770000000000000e+02  -3.3638838412987724e+01
   1.1784999999999999e+02  -4.3561133315538726e+01
   1.1800000000000000e+02  -3.2284471715857862e+01
   1.1815000000000001e+02  -2.8872054704045112e+01
   1.1830000000000000e+02  -3.6237984500523638e+01
   1.1845000000000000e+02  -3.3994018443660181e+01
   1.1859999999999999e+02  -3.5633672923905763e+01
   1.1875000000000000e+02  -3.3897600243682817e+01
   1.1890000000000001e+02  -3.0738518146822841e+01
   1.1905000000000000e+02  -3.0851124293296522e+01
   1.1920000000000000e+02  -2.4002895887503954e+01
   1.1934999999999999e+02  -3.0884352658966108e+01
   1.1950000000000000e+02  -3.3774836124279275e+01
   1.1965000000000001e+02  -2.6642235211942264e+01
   1.1980000000000000e+02  -2.9250936813159015e+01
   1.1995000000000000e+02  -3.1800879143237168e+01
   1.2009999999999999e+02  -3.0152138711902083e+01
   1.2025000000000000e+02  -3.2062434643011741e+01
   1.2040000000000001e+02  -3.4821072131494944e+01
   1.2055000000000000e+02  -3.0977887783465832e+01
   1.2070000000000000e+02  -3.5591544499372290e+01
   1.2084999999999999e+02  -3.8639444203071776e+01
   1.2100000000000000e+02  -2.7465508124908723e+01
   1.2115000000000001e+02  -2.9242803851520179e+01
   1.2130000000000000e+02  -4.0034190234622301e+01
   1.2145000000000000e+02  -3.9931762472254135e+01
   1.2159999999999999e+02  -2.6829624792683077e+01
   1.2175000000000000e+02  -3.7024706463320300e+01
   1.2190000000000001e+02  -2.8785834811399170e+01
   1.2205000000000000e+02  -3.4981864727572869e+01
   1.2220000000000000e+02  -3.0174856363963841e+01
   1.2234999999999999e+02  -3.4783948782950560e+01
   1.2250000000000000e+02  -2.9877438785928717e+01
   1.2265000000000001e+02  -3.7356711154963975e+01
   1.2280000000000000e+02  -3.8478993754597454e+01
   1.2295000000000000e+02  -4.0428791546555331e+01
   1.2309999999999999e+02  -5.2959199212723263e+01
   1.2325000000000000e+02  -3.3502151713643116e+01
   1.2340000000000001e+02  -2.4817460239767072e+01
   1.2355000000000000e+02  -2.9766434421835726e+01
   1.2370000000000000e+02  -3.1843406237793815e+01
   1.2384999999999999e+02  -2.7162817953003739e+01
   1.2400000000000000e+02  -3.1061311779747086e+01
   1.2415000000000001e+02  -3.4094294591051693e+01
   1.2430000000000000e+02  -3.4418990206535810e+01
   1.2445000000000000e+02  -3.0543347637227370e+01
   1.2459999999999999e+02  -3.2008502251170938e+01
   1.2475000000000000e+02  -4.9380688211085015e+01
   1.2490000000000001e+02  -3.3499125183712735e+01
   1.2505000000000001e+02  -4.8259632669731047e+01
   1.2519999999999999e+02  -3.0389840967730635e+01
   1.2534999999999999e+02  -3.8569477062050723e+01
   1.2550000000000000e+02  -2.5072812111075095e+01
   1.2565000000000001e+02  -3.2362958514508605e+01
   1.2580000000000001e+02  -3.1549188416332683e+01
   1.2594999999999999e+02  -3.0467321643728752e+01
   1.2609999999999999e+02  -3.1566236618345570e+01
   1.2625000000000000e+02  -3.0883104600719221e+01
   1.2640000000000001e+02  -2.9119321208969410e+01
   1.2655000000000001e+02  -3.4500058891541755e+01
   1.2669999999999999e+02  -2.8794649315882609e+01
   1.2684999999999999e+02  -2.8456164533020981e+01
   1.2700000000000000e+02  -5.1896993111384603e+01
   1.2715000000000001e+02  -3.8226526801848024e+01
   1.2730000000000001e+02  -3.8721544858091164e+01
   1.2744999999999999e+02  -3.3112909519393597e+01
   1.2759999999999999e+02  -2.6599967153562687e+01
   1.2775000000000000e+02  -2.8475251715117864e+01
   1.2790000000000001e+02  -2.4971461045683427e+01
   1.2805000000000001e+02  -3.5399044236040055e+01
   1.2819999999999999e+02  -5.4873529731937992e+01
   1.2834999999999999e+02  -2.4797828529222485e+01
   1.2850000000000000e+02  -3.2126044121115953e+01
   1.2865000000000001e+02  -3.3006359108200343e+01
   1.2880000000000001e+02  -3.4623765515496061e+01
   1.2894999999999999e+02  -3.1493080989981010e+01
   1.2909999999999999e+02  -4.2036619077479870e+01
   1.2925000000000000e+02  -2.5765061232661424e+01
   1.2940000000000001e+02  -4.2196208107765472e+01
   1.2955000000000001e+02  -4.5545250745932009e+01
   1.2969999999999999e+02  -3.4519433166906879e+01
   1.2984999999999999e+02  -3.0834001271619329e+01
   1.3000000000000000e+02  -3.2009363388844079e+01
   1.3015000000000001e+02  -3.5670877059502047e+01
   1.3030000000000001e+02  -2.6390464418291913e+01
   1.3044999999999999e+02  -3.3905024311477007e+01
   1.3059999999999999e+02  -3.0855120435373550e+01
   1.3075000000000000e+02  -2.6527696053701433e+01
   1.3090000000000001e+02  -3.2696063175762191e+01
   1.3105000000000001e+02  -3.0782850290132032e+01
   1.3119999999999999e+02  -3.6906947982544381e+01
   1.3134999999999999e+02  -3.9659005121664833e+01
   1.3150000000000000e+02  -2.9495036880921830e+01
   1.3165000000000001e+02  -5.0107460939045311e+01
   1.3180000000000001e+02  -3.1259056400610305e+01
   1.3194999999999999e+02  -4.1683393251263723e+01
   1.3209999999999999e+02  -3.2677432103776610e+01
   1.3225000000000000e+02  -4.0576131858408573e+01
   1.3240000000000001e+02  -3.7370144902629889e+01
   1.3255000000000001e+02  -3.4729273053365930e+01
   1.3269999999999999e+02  -3.4652464193812122e+01
   1.3284999999999999e+02  -4.0027650571622146e+01
   1.3300000000000000e+02  -3.5927483373022540e+01
   1.3315000000000001e+02  -2.8985421081126418e+01
   1.3330000000000001e+02  -3.0965514575670070e+01
   1.3344999999999999e+02  -3.0229028854317491e+01
   1.3359999999999999e+02  -3.1181233263578747e+01
   1.3375000000000000e+02  -2.9227171485690832e+01
   1.3390000000000001e+02  -3.8878787039014483e+01
   1.3405000000000001e+02  -3.1701250089661087e+01
   1.3419999999999999e+02  -3.0266071130342013e+01
   1.3434999999999999e+02  -2.4085186258670760e+01
   1.3450000000000000e+02  -3.3316578132680647e+01
   1.3465000000000001e+02  -2.8989065003755329e+01
   1.3480000000000001e+02  -3.2609240782231907e+01
   1.3494999999999999e+02  -3.0950244365530182e+01
   1.3509999999999999e+02  -3.8164390862811501e+01
   1.3525000000000000e+02  -4.9740799730531052e+01
   1.3540000000000001e+02  -3.2722674311342246e+01
   1.3555000000000001e+02  -3.4034817634962280e+01
   1.3569999999999999e+02  -3.4896667619125736e+01
   1.3584999999999999e+02  -2.8363223934182969e+01
   1.3600000000000000e+02  -2.6671592245589011e+01
   1.3615000000000001e+02  -3.1577377154696237e+01
   1.3630000000000001e+02  -3.2556604951024909e+01
   1.3644999999999999e+02  -3.1809957141112150e+01
   1.3659999999999999e+02  -3.8919961525800275e+01
   1.3675000000000000e+02  -3.0248033695465821e+01
   1.3690000000000001e+02  -3.3618000574461334e+01
   1.3705000000000001e+02  -2.9374900143978024e+01
   1.3719999999999999e+02  -3.6613603593955290e+01
   1.3734999999999999e+02  -2.8095382255305068e+01
   1.3750000000000000e+02  -2.5943908153176253e+01
   1.3765000000000001e+02  -2.9519516504485978e+01
   1.3780000000000001e+02  -2.9501055580691215e+01
   1.3794999999999999e+02  -2.9431941055601683e+01
   1.3809999999999999e+02  -3.5410609951024142e+01
   1.3825000000000000e+02  -3.5709724075919667e+01
   1.3840000000000001e+02  -3.8541058032662662e+01
   1.3855000000000001e+02  -3.1031024325546042e+01
   1.3869999999999999e+02  -3.0888583543490611e+01
   1.3884999999999999e+02  -3.1325086385172355e+01
   1.3900000000000000e+02  -3.1249050518569902e+01
   1.3915000000000001e+02  -3.8160938586282199e+01
   1.3930000000000001e+02  -4.1462176752205849e+01
   1.3944999999999999e+02  -3.2733151074446795e+01
   1.3959999999999999e+02  -3.4871687278733262e+01
   1.3975000000000000e+02  -2.7693208221966188e+01
   1.3990000000000001e+02  -2.6616270399532809e+01
   1.4005000000000001e+02  -2.9749767828924817e+01
   1.4019999999999999e+02  -4.3380756594909130e+01
   1.4034999999999999e+02  -3.4651973792709342e+01
   1.4050000000000000e+02  -5.7837855357757206e+01
   1.4065000000000001e+02  -3.0363779951952566e+01
   1.4080000000000001e+02  -4.4087975164386478e+01
   1.4094999999999999e+02  -3.4275834248892693e+01
   1.4109999999999999e+02  -3.2379710280927640e+01
   1.4125000000000000e+02  -3.3025267393211649e+01
   1.4140000000000001e+02  -2.5039340053024759e+01
   1.4155000000000001e+02  -3.3475290387364751e+01
   1.4169999999999999e+02  -4.0480213331647278e+01
   1.4184999999999999e+02  -4.1948684858572705e+01
   1.4200000000000000e+02  -2.7110724578819031e+01
   1.4215000000000001e+02  -3.3676290670936424e+01
   1.4230000000000001e+02  -2.7322422676021560e+01
   1.4244999999999999e+02  -3.8595720595992134e+01
   1.4259999999999999e+02  -3.0342081364517341e+01
   1.4275000000000000e+02  -2.9316422598906499e+01
   1.4290000000000001e+02  -2.9794221976541806e+01
   1.4305000000000001e+02  -3.3379539631775017e+01
   1.4319999999999999e+02  -3.7784778820587817e+01
   1.4334999999999999e+02  -4.9083714738270899e+01
   1.4350000000000000e+02  -4.6816648070664542e+01
   1.4365000000000001e+02  -3.5549173192227229e+01
   1.4380000000000001e+02  -3.7976392000360292e+01
   1.4394999999999999e+02  -3.4722407068841036e+01
   1.4409999999999999e+02  -4.1139139245959740e+01
   1.4425000000000000e+02  -2.7714801103759726e+01
   1.4440000000000001e+02  -3.8786851516493769e+01
   1.4455000000000001e+02  -3.3736912885921569e+01
   1.4469999999999999e+02  -2.6240945532261875e+01
   1.4484999999999999e+02  -3.3263369949038307e+01
   1.4500000000000000e+02  -3.1052480944003904e+01
   1.4515000000000001e+02  -3.3391526217357352e+01
   1.4530000000000001e+02  -3.2583041039238381e+01
   1.4544999999999999e+02  -2.7481071651475645e+01
   1.4559999999999999e+02  -3.2876971199190464e+01
   1.4575000000000000e+02  -2.7936879470317095e+01
   1.4590000000000001e+02  -2.6327441556336552e+01
   1.4605000000000001e+02  -3.1604484315163219e+01
   1.4619999999999999e+02  -3.2472988518911507e+01
   1.4634999999999999e+02  -3.3673585854242006e+01
   1.4650000000000000e+02  -3.1459165240445913e+01
   1.4665000000000001e+02  -3.2886302233384029e+01
   1.4680000000000001e+02  -3.2813453475596148e+01
   1.4694999999999999e+02  -2.8967736619942386e+01
   1.4709999999999999e+02  -3.3757460146358710e+01
   1.4725000000000000e+02  -3.1482879391995638e+01
   1.4740000000000001e+02  -3.2243086194260812e+01
   1.4755000000000001e+02  -4.4675337012408605e+01
   1.4769999999999999e+02  -3.4237109959702082e+01
   1.4784999999999999e+02  -3.0960694196497656e+01
   1.4800000000000000e+02  -3.6834374820820102e+01
   1.4815000000000001e+02  -3.0716012223297625e+01
   1.4830000000000001e+02  -2.9808975226180408e+01
   1.4844999999999999e+02  -2.9262207373123161e+01
   1.4859999999999999e+02  -3.0846764603615426e+01
   1.4875000000000000e+02  -3.1310939641415459e+01
   1.4890000000000001e+02  -3.6683455789233435e+01
   1.4905000000000001e+02  -4.0397361994527046e+01
   1.4919999999999999e+02  -2.9402673534925000e+01
   1.4934999999999999e+02  -2.6836941818844380e+01
   1.4950000000000000e+02  -3.1265769387622939e+01
   1.4965000000000001e+02  -2.9741135875653896e+01
   1.4980000000000001e+02  -3.1164381811335957e+01
   1.4994999999999999e+02  -3.6766261313810901e+01
   1.5009999999999999e+02  -4.9390970005647389e+01


==> fig/DA_OFDM_K4_meas_rangeProfile_2021_03_18.dat <==
  -3.3500000000000001e+00  -2.1013857111674568e+01
  -3.2000000000000002e+00  -3.6416868353674658e+01
  -3.0500000000000003e+00  -2.3187715484287537e+01
  -2.9000000000000004e+00  -3.5541071753350820e+01
  -2.7500000000000000e+00  -2.4694567763637423e+01
  -2.6000000000000001e+00  -2.7246572462803499e+01
  -2.4500000000000002e+00  -2.1570841464392373e+01
  -2.2999999999999998e+00  -3.6278305226000512e+01
  -2.1500000000000004e+00  -2.6193240354216570e+01
  -2.0000000000000000e+00  -2.3238225160210078e+01
  -1.8500000000000001e+00  -2.8834329302972861e+01
  -1.7000000000000002e+00  -2.5972971691842744e+01
  -1.5500000000000003e+00  -2.2796512343757612e+01
  -1.4000000000000001e+00  -4.4284335242952793e+01
  -1.2500000000000000e+00  -2.8606328696703699e+01
  -1.1000000000000001e+00  -2.8055838424805145e+01
  -9.5000000000000018e-01  -3.0974928497681276e+01
  -8.0000000000000027e-01  -2.2918457280840855e+01
  -6.5000000000000036e-01  -2.1187057687442561e+01
  -5.0000000000000000e-01  -1.9091653236060750e+01
  -3.5000000000000009e-01  -3.2790720486278872e+01
  -2.0000000000000018e-01  -4.2553033383374725e+01
  -5.0000000000000266e-02  -2.3059240292864999e+01
   9.9999999999999645e-02  -2.8087828095644909e+01
   2.4999999999999956e-01  -2.8107511165810024e+01
   3.9999999999999991e-01  -2.6610980835701682e+01
   5.4999999999999982e-01  -2.4936342478551566e+01
   6.9999999999999973e-01  -3.2066491639234698e+01
   8.5000000000000009e-01  -2.1501614518900070e+01
   9.9999999999999956e-01  -3.7450970777214295e+01
   1.1499999999999999e+00  -4.3213391039453910e+00
   1.2999999999999994e+00   0.0000000000000000e+00
   1.4499999999999997e+00  -6.6312391313434631e+00
   1.6000000000000001e+00  -1.8268986116541427e+01
   1.7499999999999996e+00  -1.9161030419849226e+01
   1.8999999999999999e+00  -3.3471643368875945e+01
   2.0499999999999994e+00  -2.1939130993304303e+01
   2.1999999999999997e+00  -3.1386378386371618e+01
   2.3500000000000001e+00  -2.4043471074777486e+01
   2.4999999999999996e+00  -3.7720379827821517e+01
   2.6499999999999999e+00  -2.5850180756183647e+01
   2.7999999999999994e+00  -2.9220222820895785e+01
   2.9499999999999997e+00  -2.8871430329015610e+01
   3.1000000000000001e+00  -2.9774105954786265e+01
   3.2499999999999996e+00  -1.9322790773831187e+01
   3.3999999999999999e+00  -1.6246734601121886e+01
   3.5499999999999994e+00  -1.7279403101753857e+01
   3.6999999999999997e+00  -2.5675065819503118e+01
   3.8499999999999992e+00  -1.8499333581984700e+01
   3.9999999999999996e+00  -9.8969161122800102e+00
   4.1500000000000004e+00  -6.9445158205895012e+00
   4.2999999999999989e+00  -1.7896507231279685e+01
   4.4499999999999993e+00  -4.1513361619082161e+01
   4.5999999999999996e+00  -2.6936682353442350e+01
   4.7500000000000000e+00  -2.1873493591328199e+01
   4.9000000000000004e+00  -3.3894544218757105e+01
   5.0500000000000007e+00  -1.7936272378775115e+01
   5.1999999999999993e+00  -2.4884742794013846e+01
   5.3499999999999996e+00  -2.4090255550687345e+01
   5.5000000000000000e+00  -2.5151666201893164e+01
   5.6500000000000004e+00  -2.2558700814489185e+01
   5.8000000000000007e+00  -2.1909532037877426e+01
   5.9499999999999993e+00  -2.5496188742977893e+01
   6.0999999999999996e+00  -3.1016098855870567e+01
   6.2500000000000000e+00  -2.8333564241855072e+01
   6.4000000000000004e+00  -3.2662866757694616e+01
   6.5500000000000007e+00  -2.9875668500539163e+01
   6.6999999999999993e+00  -2.3741013862726916e+01
   6.8499999999999996e+00  -2.1863464480350004e+01
   7.0000000000000000e+00  -1.7131599726424724e+01
   7.1500000000000004e+00  -4.0764724881906858e+01
   7.3000000000000007e+00  -2.8762575107763737e+01
   7.4499999999999993e+00  -2.9322469577694378e+01
   7.5999999999999996e+00  -2.2053272705427531e+01
   7.7500000000000000e+00  -2.2962698744961259e+01
   7.9000000000000004e+00  -3.2690203908286023e+01
   8.0500000000000007e+00  -3.7939463104067784e+01
   8.1999999999999993e+00  -3.1032496575564849e+01
   8.3499999999999996e+00  -3.3094515834805804e+01
   8.5000000000000000e+00  -2.3185123460121190e+01
   8.6500000000000004e+00  -2.6671894877685006e+01
   8.8000000000000007e+00  -2.5154513257516555e+01
   8.9499999999999993e+00  -2.2788964965738089e+01
   9.0999999999999996e+00  -3.2339476240879364e+01
   9.2500000000000000e+00  -2.6342488767369460e+01
   9.4000000000000004e+00  -2.8673818467937437e+01
   9.5500000000000007e+00  -3.2259382299705564e+01
   9.6999999999999993e+00  -3.7145372421100447e+01
   9.8499999999999996e+00  -3.0922228696045465e+01
   1.0000000000000000e+01  -3.4537654987131489e+01
   1.0150000000000000e+01  -2.3735903700807526e+01
   1.0300000000000001e+01  -2.1925435617663837e+01
   1.0449999999999999e+01  -2.8529735955918184e+01
   1.0600000000000000e+01  -2.8498722071037704e+01
   1.0750000000000000e+01  -4.6642837219401628e+01
   1.0900000000000000e+01  -2.6996964468370635e+01
   1.1049999999999999e+01  -2.6647550936413822e+01
   1.1199999999999999e+01  -2.1491850233282079e+01
   1.1350000000000000e+01  -2.7931877129051301e+01
   1.1500000000000000e+01  -2.9020400991408394e+01
   1.1650000000000000e+01  -3.7623237963883255e+01
   1.1799999999999999e+01  -2.5905297464477542e+01
   1.1949999999999999e+01  -2.5477753305610989e+01
   1.2100000000000000e+01  -2.3189067059794425e+01
   1.2250000000000000e+01  -2.2785856305503643e+01
   1.2400000000000000e+01  -2.5640799999702622e+01
   1.2549999999999999e+01  -2.4998703389510908e+01
   1.2700000000000001e+01  -4.2411341155623148e+01
   1.2850000000000000e+01  -2.5802491021409921e+01
   1.2999999999999998e+01  -2.8800439799363005e+01
   1.3150000000000000e+01  -2.8659282409573365e+01
   1.3299999999999999e+01  -2.5283099264780347e+01
   1.3450000000000001e+01  -2.2455051669807645e+01
   1.3600000000000000e+01  -3.0242321918039039e+01
   1.3749999999999998e+01  -3.3376104946856543e+01
   1.3900000000000000e+01  -2.8431587997487711e+01
   1.4049999999999999e+01  -2.1620545570421967e+01
   1.4200000000000001e+01  -2.9020211223272739e+01
   1.4350000000000000e+01  -2.0799407057082163e+01
   1.4499999999999998e+01  -2.6286507456402575e+01
   1.4650000000000000e+01  -3.0220859420927084e+01
   1.4799999999999999e+01  -2.2878392940316516e+01
   1.4950000000000001e+01  -3.6890180909967967e+01
   1.5100000000000000e+01  -2.6443614637085190e+01
   1.5249999999999998e+01  -2.4983469119481455e+01
   1.5400000000000000e+01  -2.6570668515836644e+01
   1.5549999999999999e+01  -2.6202875112697370e+01
   1.5700000000000001e+01  -2.2947489300187769e+01
   1.5850000000000000e+01  -2.7485711695778278e+01
   1.5999999999999998e+01  -2.3875666835543129e+01
   1.6149999999999999e+01  -3.4905750036090808e+01
   1.6299999999999997e+01  -3.0699438544358486e+01
   1.6449999999999999e+01  -2.4573559614268532e+01
   1.6599999999999998e+01  -3.2203534732744643e+01
   1.6749999999999996e+01  -2.2301900117313792e+01
   1.6899999999999999e+01  -2.7506728196495771e+01
   1.7049999999999997e+01  -2.5234312455377790e+01
   1.7199999999999999e+01  -2.2872789530017656e+01
   1.7349999999999998e+01  -3.5735600693914108e+01
   1.7499999999999996e+01  -2.5202812013786939e+01
   1.7649999999999999e+01  -2.0605373439157560e+01
   1.7799999999999997e+01  -2.6567319612387308e+01
   1.7949999999999999e+01  -2.3774387120026262e+01
   1.8099999999999998e+01  -2.5102009441033843e+01
   1.8249999999999996e+01  -2.4711175289733063e+01
   1.8399999999999999e+01  -2.2014494476681065e+01
   1.8549999999999997e+01  -2.9260021690253296e+01
   1.8699999999999999e+01  -3.0668647401562509e+01
   1.8849999999999998e+01  -2.5813004096597183e+01
   1.8999999999999996e+01  -2.3711469460744027e+01
   1.9149999999999999e+01  -2.1571497286135283e+01
   1.9299999999999997e+01  -2.9533924731085278e+01
   1.9449999999999999e+01  -2.5125555161001074e+01
   1.9599999999999998e+01  -2.9549849921971955e+01
   1.9749999999999996e+01  -2.9155384868842717e+01
   1.9899999999999999e+01  -2.6355113884740561e+01
   2.0049999999999997e+01  -2.0885939195318642e+01
   2.0199999999999999e+01  -3.7302400537586806e+01
   2.0349999999999998e+01  -2.7866494848735911e+01
   2.0499999999999996e+01  -3.0672230188652037e+01
   2.0649999999999999e+01  -2.0674309274246298e+01
   2.0799999999999997e+01  -2.4421969881757875e+01
   2.0949999999999999e+01  -2.1950042858570740e+01
   2.1099999999999998e+01  -2.0964266075969746e+01
   2.1249999999999996e+01  -3.5759248290352033e+01
   2.1399999999999999e+01  -2.5652679908024410e+01
   2.1549999999999997e+01  -3.1415176374785730e+01
   2.1699999999999999e+01  -2.5951535841110925e+01
   2.1849999999999998e+01  -2.2846972289263746e+01
   2.1999999999999996e+01  -2.6345688667724801e+01
   2.2149999999999999e+01  -2.3633469494967599e+01
   2.2299999999999997e+01  -2.6508420596943893e+01
   2.2449999999999999e+01  -3.1856927410148728e+01
   2.2599999999999998e+01  -3.0492065466173088e+01
   2.2749999999999996e+01  -2.6336946786506232e+01
   2.2899999999999999e+01  -4.2887328923301240e+01
   2.3049999999999997e+01  -3.0425807479144893e+01
   2.3199999999999999e+01  -2.7093866303015048e+01
   2.3349999999999998e+01  -1.9858845943277359e+01
   2.3499999999999996e+01  -2.4011999130922149e+01
   2.3649999999999999e+01  -2.4763421949515973e+01
   2.3799999999999997e+01  -2.9866483037355479e+01
   2.3949999999999999e+01  -2.3047119222782925e+01
   2.4099999999999998e+01  -2.9473670627050893e+01
   2.4249999999999996e+01  -3.3228672970102068e+01
   2.4399999999999999e+01  -2.5412202738870590e+01
   2.4549999999999997e+01  -3.1325782660778387e+01
   2.4699999999999999e+01  -2.9283857121628472e+01
   2.4849999999999998e+01  -2.3445827094920034e+01
   2.4999999999999996e+01  -2.0011716580736788e+01
   2.5149999999999999e+01  -2.1842182248650744e+01
   2.5299999999999997e+01  -2.7100271693033747e+01
   2.5449999999999996e+01  -2.6640875246454641e+01
   2.5599999999999998e+01  -2.6411921546481011e+01
   2.5749999999999996e+01  -3.2617186907879514e+01
   2.5899999999999999e+01  -2.6342975418679359e+01
   2.6049999999999997e+01  -2.4344811259413788e+01
   2.6199999999999996e+01  -2.1286956834765434e+01
   2.6349999999999998e+01  -1.9977867674231774e+01
   2.6499999999999996e+01  -1.9246693271812461e+01
   2.6649999999999999e+01  -2.3609556642340621e+01
   2.6799999999999997e+01  -2.7600419204378611e+01
   2.6949999999999996e+01  -2.0804047112466293e+01
   2.7099999999999998e+01  -2.5506139718371486e+01
   2.7249999999999996e+01  -2.4670113293942009e+01
   2.7399999999999999e+01  -3.4065430319003980e+01
   2.7549999999999997e+01  -2.3791826536941926e+01
   2.7699999999999996e+01  -2.5827909753301341e+01
   2.7849999999999998e+01  -3.0388115141071751e+01
   2.7999999999999996e+01  -2.8021497171038163e+01
   2.8149999999999999e+01  -5.0372774542619936e+01
   2.8299999999999997e+01  -3.0556834201603181e+01
   2.8449999999999996e+01  -2.9235303599979900e+01
   2.8599999999999998e+01  -2.6272868859696487e+01
   2.8750000000000000e+01  -2.2641241940575370e+01
   2.8899999999999999e+01  -2.1625386338773609e+01
   2.9049999999999997e+01  -2.2835465019590771e+01
   2.9199999999999996e+01  -2.1755317676323457e+01
   2.9349999999999994e+01  -3.4971206308906190e+01
   2.9500000000000000e+01  -3.2600913234326200e+01
   2.9649999999999999e+01  -3.0134310683535986e+01
   2.9799999999999997e+01  -2.1899490510782684e+01
   2.9949999999999996e+01  -2.9271840971023906e+01
   3.0099999999999994e+01  -2.1861917112319674e+01
   3.0250000000000000e+01  -2.5987180864082887e+01
   3.0399999999999999e+01  -2.8712156427451106e+01
   3.0549999999999997e+01  -2.0917459928581494e+01
   3.0699999999999996e+01  -2.6363587159767931e+01
   3.0849999999999994e+01  -2.8862830622012794e+01
   3.1000000000000000e+01  -2.5233723239838781e+01
   3.1149999999999999e+01  -3.0738487292139851e+01
   3.1299999999999997e+01  -2.5613640756581106e+01
   3.1449999999999996e+01  -2.2715515048566786e+01
   3.1599999999999994e+01  -2.5533937609542349e+01
   3.1750000000000000e+01  -2.6265865474959298e+01
   3.1899999999999999e+01  -2.6438213174477525e+01
   3.2049999999999997e+01  -2.0373856838702423e+01
   3.2199999999999996e+01  -3.0598444899971156e+01
   3.2349999999999994e+01  -2.5397946693903720e+01
   3.2500000000000000e+01  -2.4950714407440103e+01
   3.2649999999999999e+01  -1.7636704195901629e+01
   3.2799999999999997e+01  -3.4763287414053906e+01
   3.2949999999999996e+01  -2.6138090378214699e+01
   3.3099999999999994e+01  -3.3965420835643798e+01
   3.3250000000000000e+01  -2.5503731348888877e+01
   3.3399999999999999e+01  -2.7874897505149846e+01
   3.3549999999999997e+01  -3.0631630890066603e+01
   3.3699999999999996e+01  -2.8962750033399374e+01
   3.3849999999999994e+01  -3.8191422847545397e+01
   3.4000000000000000e+01  -2.8822451122279645e+01
   3.4149999999999999e+01  -2.6909227129278875e+01
   3.4299999999999997e+01  -2.0759253892446353e+01
   3.4449999999999996e+01  -3.0575111108986533e+01
   3.4599999999999994e+01  -2.4182412577785001e+01
   3.4750000000000000e+01  -2.3800634564499930e+01
   3.4899999999999999e+01  -2.0619016693019660e+01
   3.5049999999999997e+01  -2.0901085002803569e+01
   3.5199999999999996e+01  -2.3383530820331785e+01
   3.5349999999999994e+01  -2.7345618881130193e+01
   3.5500000000000000e+01  -2.7128642568226397e+01
   3.5649999999999999e+01  -2.3834951211808985e+01
   3.5799999999999997e+01  -2.4130074558615149e+01
   3.5949999999999996e+01  -2.4386519523482789e+01
   3.6099999999999994e+01  -2.5911830770343428e+01
   3.6250000000000000e+01  -2.8510775968682978e+01
   3.6399999999999999e+01  -2.3476972369713039e+01
   3.6549999999999997e+01  -2.8755870993184516e+01
   3.6699999999999996e+01  -2.4104425403280530e+01
   3.6849999999999994e+01  -2.5591041043745321e+01
   3.7000000000000000e+01  -2.0868888043922027e+01
   3.7149999999999999e+01  -1.9278195379659380e+01
   3.7299999999999997e+01  -2.0426821665142981e+01
   3.7449999999999996e+01  -2.7458856447070772e+01
   3.7599999999999994e+01  -2.7866605433371589e+01
   3.7750000000000000e+01  -2.4071728137175270e+01
   3.7899999999999999e+01  -3.5941053709598137e+01
   3.8049999999999997e+01  -3.1543339203992318e+01
   3.8199999999999996e+01  -2.2645015728175721e+01
   3.8349999999999994e+01  -2.9545846522769253e+01
   3.8500000000000000e+01  -2.4841605941095821e+01
   3.8649999999999999e+01  -3.2593233881703839e+01
   3.8799999999999997e+01  -2.2888834947131855e+01
   3.8949999999999996e+01  -2.9852833101899904e+01
   3.9099999999999994e+01  -2.6126503130373607e+01
   3.9250000000000000e+01  -4.4825857013643713e+01
   3.9399999999999999e+01  -3.8087323498407073e+01
   3.9549999999999997e+01  -2.4697480231735994e+01
   3.9699999999999996e+01  -2.3031679394007853e+01
   3.9849999999999994e+01  -2.9138398859048849e+01
   4.0000000000000000e+01  -2.7311729086887880e+01
   4.0149999999999999e+01  -2.5268505450455720e+01
   4.0299999999999997e+01  -3.0398917934359943e+01
   4.0449999999999996e+01  -2.3880518162640641e+01
   4.0599999999999994e+01  -2.6166432411357889e+01
   4.0750000000000000e+01  -2.3651493240253032e+01
   4.0899999999999999e+01  -3.4461877476033422e+01
   4.1049999999999997e+01  -2.6764166283958545e+01
   4.1199999999999996e+01  -2.8803488970447319e+01
   4.1349999999999994e+01  -2.4776651761039034e+01
   4.1500000000000000e+01  -2.4322637422890011e+01
   4.1649999999999999e+01  -2.6492118045017662e+01
   4.1799999999999997e+01  -2.0414072482738561e+01
   4.1949999999999996e+01  -2.3728702618725194e+01
   4.2099999999999994e+01  -2.2466149178302487e+01
   4.2250000000000000e+01  -2.4008551027741035e+01
   4.2399999999999999e+01  -2.0770385173125149e+01
   4.2549999999999997e+01  -2.7247179806381681e+01
   4.2699999999999996e+01  -2.5854039535869333e+01
   4.2849999999999994e+01  -3.1581951139424248e+01
   4.3000000000000000e+01  -2.7554645391587215e+01
   4.3149999999999999e+01  -2.6340679750469889e+01
   4.3299999999999997e+01  -2.2309882548721347e+01
   4.3449999999999996e+01  -2.3248834747879684e+01
   4.3599999999999994e+01  -2.7618142001589476e+01
   4.3750000000000000e+01  -2.5832077661345309e+01
   4.3899999999999999e+01  -3.4064574786969942e+01
   4.4049999999999997e+01  -2.4955619175854778e+01
   4.4199999999999996e+01  -2.7732791666082193e+01
   4.4349999999999994e+01  -2.3386588365833902e+01
   4.4500000000000000e+01  -3.9454783566493603e+01
   4.4649999999999999e+01  -3.6103682268041140e+01
   4.4799999999999997e+01  -2.3785065414026121e+01
   4.4949999999999996e+01  -2.5184750768034021e+01
   4.5099999999999994e+01  -3.3819039834025233e+01
   4.5250000000000000e+01  -3.7578263704338255e+01
   4.5399999999999999e+01  -2.3810659686313102e+01
   4.5549999999999997e+01  -2.6891842814254375e+01
   4.5699999999999996e+01  -3.8686923085077439e+01
   4.5849999999999994e+01  -2.5847785015130768e+01
   4.6000000000000000e+01  -2.6749166907835757e+01
   4.6149999999999999e+01  -2.2124862283753302e+01
   4.6299999999999997e+01  -1.9451645766200414e+01
   4.6449999999999996e+01  -4.8190167182378175e+01
   4.6599999999999994e+01  -2.7252697930061899e+01
   4.6750000000000000e+01  -2.4971026588872405e+01
   4.6899999999999999e+01  -2.9177213882371731e+01
   4.7049999999999997e+01  -2.7747467476972233e+01
   4.7199999999999996e+01  -3.1416068586265567e+01
   4.7349999999999994e+01  -2.3392426251373038e+01
   4.7500000000000000e+01  -2.7518849279450905e+01
   4.7649999999999999e+01  -2.3045900207918038e+01
   4.7799999999999997e+01  -2.1158285977743930e+01
   4.7949999999999996e+01  -4.8509823390178255e+01
   4.8099999999999994e+01  -2.8630793195964927e+01
   4.8250000000000000e+01  -3.5031065928781260e+01
   4.8399999999999999e+01  -3.2853012516062748e+01
   4.8549999999999997e+01  -3.7848887006617616e+01
   4.8699999999999996e+01  -2.4577525122718853e+01
   4.8849999999999994e+01  -2.6887588118081354e+01
   4.9000000000000000e+01  -2.4524252223391869e+01
   4.9149999999999999e+01  -2.2588300384687997e+01
   4.9299999999999997e+01  -2.1794522040691760e+01
   4.9449999999999996e+01  -2.9931388475100093e+01
   4.9599999999999994e+01  -2.5912788563707778e+01
   4.9750000000000000e+01  -3.3914852786131036e+01
   4.9899999999999999e+01  -2.6467604206396047e+01
   5.0049999999999997e+01  -2.9741984061221117e+01
   5.0199999999999996e+01  -3.3293513227040876e+01
   5.0349999999999994e+01  -3.4404488839552911e+01
   5.0500000000000000e+01  -3.0884078523333258e+01
   5.0649999999999999e+01  -2.0243843357294566e+01
   5.0799999999999997e+01  -2.3018237567488001e+01
   5.0949999999999996e+01  -3.0764903138968137e+01
   5.1099999999999994e+01  -3.0762686302394926e+01
   5.1250000000000000e+01  -2.7477668298552999e+01
   5.1399999999999999e+01  -3.3718423783243352e+01
   5.1549999999999997e+01  -3.0910412386004211e+01
   5.1699999999999996e+01  -3.3791867155999668e+01
   5.1849999999999994e+01  -3.0750468735465034e+01
   5.2000000000000000e+01  -2.7590080933627078e+01
   5.2149999999999999e+01  -2.8667121574814146e+01
   5.2299999999999997e+01  -2.7611548096952845e+01
   5.2449999999999996e+01  -3.0920081750936816e+01
   5.2599999999999994e+01  -2.3969578370253501e+01
   5.2750000000000000e+01  -2.5622535256732633e+01
   5.2899999999999999e+01  -2.0717261310300884e+01
   5.3049999999999997e+01  -2.1050857666328724e+01
   5.3199999999999996e+01  -3.7408220810028709e+01
   5.3349999999999994e+01  -3.2777857124222578e+01
   5.3500000000000000e+01  -1.8935170627192960e+01
   5.3649999999999999e+01  -2.6727501578463531e+01
   5.3799999999999997e+01  -2.1236713288180454e+01
   5.3949999999999996e+01  -3.6502838284864126e+01
   5.4099999999999994e+01  -3.1448797800542351e+01
   5.4249999999999993e+01  -2.5632309153830860e+01
   5.4399999999999999e+01  -2.3130141507421357e+01
   5.4549999999999997e+01  -3.0762019164632193e+01
   5.4699999999999996e+01  -3.4399503411780927e+01
   5.4849999999999994e+01  -2.2705849816224443e+01
   5.4999999999999993e+01  -2.2725853265654052e+01
   5.5149999999999999e+01  -1.8964564354505839e+01
   5.5299999999999997e+01  -2.9637679148484452e+01
   5.5449999999999996e+01  -2.1259701887582978e+01
   5.5599999999999994e+01  -3.7353133554629323e+01
   5.5749999999999993e+01  -3.6167250264138062e+01
   5.5899999999999999e+01  -3.0145712073469113e+01
   5.6049999999999997e+01  -2.1882299576860063e+01
   5.6199999999999996e+01  -2.5575844702573107e+01
   5.6349999999999994e+01  -2.4878289572620517e+01
   5.6499999999999993e+01  -3.2430141823434411e+01
   5.6649999999999999e+01  -2.9257230749203401e+01
   5.6799999999999997e+01  -3.3936704079451374e+01
   5.6949999999999996e+01  -3.5573586842092737e+01
   5.7099999999999994e+01  -2.0400727873242971e+01
   5.7249999999999993e+01  -2.5795471195877482e+01
   5.7399999999999999e+01  -2.4487525393040158e+01
   5.7549999999999997e+01  -3.4426209365816803e+01
   5.7699999999999996e+01  -2.5283093009507624e+01
   5.7849999999999994e+01  -2.8057718653449101e+01
   5.7999999999999993e+01  -2.9038522167937415e+01
   5.8149999999999999e+01  -3.4201889939629268e+01
   5.8299999999999997e+01  -2.5076949384349518e+01
   5.8449999999999996e+01  -2.6269704324940619e+01
   5.8599999999999994e+01  -2.8016292412868367e+01
   5.8749999999999993e+01  -2.5780437053232319e+01
   5.8899999999999999e+01  -2.7037287286326318e+01
   5.9049999999999997e+01  -2.9113737713996542e+01
   5.9199999999999996e+01  -2.1487042079535470e+01
   5.9349999999999994e+01  -1.9532166302639567e+01
   5.9499999999999993e+01  -2.5267488692567554e+01
   5.9649999999999999e+01  -2.0860478203755193e+01
   5.9799999999999997e+01  -3.2238960393783515e+01
   5.9949999999999996e+01  -3.0345372150793807e+01
   6.0099999999999994e+01  -2.2858582698302470e+01
   6.0249999999999993e+01  -2.8031409935538875e+01
   6.0399999999999999e+01  -2.8736626339145744e+01
   6.0549999999999997e+01  -3.0615551496706061e+01
   6.0699999999999996e+01  -4.0188688672478705e+01
   6.0850000000000001e+01  -2.5573298684618393e+01
   6.0999999999999993e+01  -2.8738350664730419e+01
   6.1149999999999999e+01  -3.6228152396413691e+01
   6.1299999999999990e+01  -2.6013409625225094e+01
   6.1449999999999996e+01  -2.2922747532063909e+01
   6.1600000000000001e+01  -2.5871436568843151e+01
   6.1749999999999993e+01  -3.5997844802188609e+01
   6.1899999999999999e+01  -3.0053126007313978e+01
   6.2049999999999990e+01  -2.2614236521476244e+01
   6.2199999999999996e+01  -3.5249006983934748e+01
   6.2350000000000001e+01  -1.9223968027496156e+01
   6.2499999999999993e+01  -2.3105224668985912e+01
   6.2649999999999999e+01  -2.2418379829717097e+01
   6.2799999999999990e+01  -2.4305241003033828e+01
   6.2949999999999996e+01  -2.6728123906887163e+01
   6.3100000000000001e+01  -3.4067693626866642e+01
   6.3249999999999993e+01  -2.2832876887660504e+01
   6.3399999999999999e+01  -2.8513273992112346e+01
   6.3549999999999990e+01  -3.2609840519566916e+01
   6.3699999999999996e+01  -3.4901401432172051e+01
   6.3850000000000001e+01  -1.8139799663966841e+01
   6.3999999999999993e+01  -2.3861945988444646e+01
   6.4150000000000006e+01  -2.8002894425711531e+01
   6.4299999999999997e+01  -2.7166348966791929e+01
   6.4450000000000003e+01  -4.3414404930802775e+01
   6.4600000000000009e+01  -2.5304637338815382e+01
   6.4750000000000000e+01  -2.9332660539885310e+01
   6.4900000000000006e+01  -3.4286449476462266e+01
   6.5049999999999997e+01  -2.0180339571399159e+01
   6.5200000000000003e+01  -2.3055950119173801e+01
   6.5350000000000009e+01  -2.2193082841248625e+01
   6.5500000000000000e+01  -2.5419097865559550e+01
   6.5650000000000006e+01  -2.3640264769104391e+01
   6.5799999999999997e+01  -1.6209055960274000e+01
   6.5950000000000003e+01  -3.7023066775395776e+01
   6.6100000000000009e+01  -2.2484497378702429e+01
   6.6250000000000000e+01  -2.8082034799186317e+01
   6.6400000000000006e+01  -2.2773456769375272e+01
   6.6549999999999997e+01  -2.8642787284088527e+01
   6.6700000000000003e+01  -2.4762317450321106e+01
   6.6850000000000009e+01  -3.4526187816212868e+01
   6.7000000000000000e+01  -2.7158865256168880e+01
   6.7150000000000006e+01  -2.8901271040083117e+01
   6.7299999999999997e+01  -2.1246315546106544e+01
   6.7450000000000003e+01  -2.3820958521096387e+01
   6.7600000000000009e+01  -2.6494052860042672e+01
   6.7750000000000000e+01  -2.0583145935687767e+01
   6.7900000000000006e+01  -4.0741497102307576e+01
   6.8049999999999997e+01  -4.4940836818498497e+01
   6.8200000000000003e+01  -2.5223863730010649e+01
   6.8350000000000009e+01  -2.0922495073705548e+01
   6.8500000000000000e+01  -2.6250897033304696e+01
   6.8650000000000006e+01  -3.0911309247489342e+01
   6.8799999999999997e+01  -2.3519294281397421e+01
   6.8950000000000003e+01  -2.4963608610470814e+01
   6.9100000000000009e+01  -2.6396418161208757e+01
   6.9250000000000000e+01  -3.9159973334086800e+01
   6.9400000000000006e+01  -2.3450498240639050e+01
   6.9549999999999997e+01  -2.5561642385108271e+01
   6.9700000000000003e+01  -3.3732349841439614e+01
   6.9850000000000009e+01  -3.7856155748162038e+01
   7.0000000000000000e+01  -2.5154746421226363e+01
   7.0150000000000006e+01  -3.1037105259181232e+01
   7.0299999999999997e+01  -3.5992868708556372e+01
   7.0450000000000003e+01  -3.5968684984471693e+01
   7.0600000000000009e+01  -3.7070400401815007e+01
   7.0750000000000000e+01  -2.7297329463394178e+01
   7.0900000000000006e+01  -3.2790403279258555e+01
   7.1049999999999997e+01  -2.7375375549106408e+01
   7.1200000000000003e+01  -1.9016337319624455e+01
   7.1350000000000009e+01  -2.7609326500324144e+01
   7.1500000000000000e+01  -2.0989093959678243e+01
   7.1650000000000006e+01  -2.7882666227941471e+01
   7.1799999999999997e+01  -3.0289736507348962e+01
   7.1950000000000003e+01  -2.5773296026789197e+01
   7.2100000000000009e+01  -2.2985616529570493e+01
   7.2250000000000000e+01  -2.8797452549763150e+01
   7.2400000000000006e+01  -2.2570005453082999e+01
   7.2549999999999997e+01  -2.2334625991756226e+01
   7.2700000000000003e+01  -2.1840542582451107e+01
   7.2850000000000009e+01  -2.4446288709862429e+01
   7.3000000000000000e+01  -2.6079386927965714e+01
   7.3150000000000006e+01  -3.9948328340794760e+01
   7.3299999999999997e+01  -2.5094336182763826e+01
   7.3450000000000003e+01  -4.0664559682167067e+01
   7.3600000000000009e+01  -2.1605414607771181e+01
   7.3750000000000000e+01  -2.6827656213842616e+01
   7.3900000000000006e+01  -2.3702096645901349e+01
   7.4049999999999997e+01  -1.9433975500239129e+01
   7.4200000000000003e+01  -2.6332120560822730e+01
   7.4350000000000009e+01  -2.6992953403725792e+01
   7.4500000000000000e+01  -2.6928391948980831e+01
   7.4650000000000006e+01  -2.7647571204129676e+01
   7.4799999999999997e+01  -2.4066203086473010e+01
   7.4950000000000003e+01  -2.0507418381141463e+01
   7.5100000000000009e+01  -2.4254283138958982e+01
   7.5250000000000000e+01  -2.8286492544474044e+01
   7.5400000000000006e+01  -2.8699614683773987e+01
   7.5549999999999997e+01  -3.5532014816696147e+01
   7.5700000000000003e+01  -2.3946182492844812e+01
   7.5850000000000009e+01  -3.5001432891716675e+01
   7.6000000000000000e+01  -3.3197190254724660e+01
   7.6150000000000006e+01  -3.0635693262390319e+01
   7.6299999999999997e+01  -3.8879364711387836e+01
   7.6450000000000003e+01  -2.9018396830677531e+01
   7.6600000000000009e+01  -2.2929906455770109e+01
   7.6750000000000000e+01  -2.8476766936519923e+01
   7.6900000000000006e+01  -2.3509718934956112e+01
   7.7049999999999997e+01  -2.6085393504045896e+01
   7.7200000000000003e+01  -2.0627137640659043e+01
   7.7350000000000009e+01  -2.7307033488511195e+01
   7.7500000000000000e+01  -2.8988710816988842e+01
   7.7650000000000006e+01  -2.3642121053161233e+01
   7.7799999999999997e+01  -2.2351507699874674e+01
   7.7950000000000003e+01  -2.5451867605514181e+01
   7.8100000000000009e+01  -2.7757746283936683e+01
   7.8250000000000000e+01  -3.9940937871136626e+01
   7.8400000000000006e+01  -2.5522084640209201e+01
   7.8549999999999997e+01  -2.6460172585135282e+01
   7.8700000000000003e+01  -2.1261655883368931e+01
   7.8850000000000009e+01  -2.2845218645791292e+01
   7.9000000000000000e+01  -3.8374212956857733e+01
   7.9150000000000006e+01  -2.0431374193141835e+01
   7.9299999999999997e+01  -2.1507625903306533e+01
   7.9450000000000003e+01  -2.9317077081980202e+01
   7.9600000000000009e+01  -2.8888968726175207e+01
   7.9750000000000000e+01  -3.2141042196988408e+01
   7.9900000000000006e+01  -2.9006573365621492e+01
   8.0049999999999997e+01  -2.8032462187948511e+01
   8.0200000000000003e+01  -2.1092714597733035e+01
   8.0350000000000009e+01  -2.5749337755895127e+01
   8.0500000000000000e+01  -2.8879781831372412e+01
   8.0650000000000006e+01  -2.7945801823958249e+01
   8.0799999999999997e+01  -2.0329968319966312e+01
   8.0950000000000003e+01  -3.0255197968644651e+01
   8.1100000000000009e+01  -2.4121069174445722e+01
   8.1250000000000000e+01  -2.1380649256478719e+01
   8.1400000000000006e+01  -3.1852997248060248e+01
   8.1549999999999997e+01  -3.5499183421631912e+01
   8.1700000000000003e+01  -3.1754904984100278e+01
   8.1850000000000009e+01  -2.4708265002595539e+01
   8.2000000000000000e+01  -2.7717842520938063e+01
   8.2150000000000006e+01  -2.9310512222937660e+01
   8.2299999999999997e+01  -4.0002549750419803e+01
   8.2450000000000003e+01  -2.6656054208877450e+01
   8.2600000000000009e+01  -2.5352130831553168e+01
   8.2750000000000000e+01  -3.1414320504992148e+01
   8.2900000000000006e+01  -2.0033280587864439e+01
   8.3049999999999997e+01  -2.2029281867089296e+01
   8.3200000000000003e+01  -2.3970988288207309e+01
   8.3350000000000009e+01  -2.5790463991679516e+01
   8.3500000000000000e+01  -2.5304752528782828e+01
   8.3650000000000006e+01  -2.4489448238273596e+01
   8.3799999999999997e+01  -2.6828107481697472e+01
   8.3950000000000003e+01  -2.4589458739622629e+01
   8.4100000000000009e+01  -2.7882976972101616e+01
   8.4250000000000000e+01  -4.1544937688902948e+01
   8.4400000000000006e+01  -2.4359216006985903e+01
   8.4549999999999997e+01  -2.1653743388097624e+01
   8.4700000000000003e+01  -3.1729068484058445e+01
   8.4850000000000009e+01  -2.8472828788541733e+01
   8.5000000000000000e+01  -2.5618580560975360e+01
   8.5150000000000006e+01  -2.0427121095254293e+01
   8.5299999999999997e+01  -2.5190597205354280e+01
   8.5450000000000003e+01  -3.5194695841744320e+01
   8.5600000000000009e+01  -2.6594929640454339e+01
   8.5750000000000000e+01  -2.3819620385998505e+01
   8.5900000000000006e+01  -3.5175702869908179e+01
   8.6049999999999997e+01  -2.0731107754057518e+01
   8.6200000000000003e+01  -2.2873180799522913e+01
   8.6350000000000009e+01  -3.1622678794457215e+01
   8.6500000000000000e+01  -2.4651708218980374e+01
   8.6650000000000006e+01  -2.7442683179953562e+01
   8.6799999999999997e+01  -3.4266532582050118e+01
   8.6950000000000003e+01  -2.4816927929867049e+01
   8.7100000000000009e+01  -3.7741825143182240e+01
   8.7250000000000000e+01  -2.9479957333253822e+01
   8.7400000000000006e+01  -2.2892918388938938e+01
   8.7549999999999997e+01  -2.1911878186351146e+01
   8.7700000000000003e+01  -2.8943752781228639e+01
   8.7850000000000009e+01  -2.4370271368176105e+01
   8.8000000000000000e+01  -2.5761489932314745e+01
   8.8150000000000006e+01  -2.7032977360832930e+01
   8.8299999999999997e+01  -2.5655564142856903e+01
   8.8450000000000003e+01  -2.3260027628776129e+01
   8.8600000000000009e+01  -2.9487432529476806e+01
   8.8750000000000000e+01  -1.8315418029672841e+01
   8.8900000000000006e+01  -2.9894355819667894e+01
   8.9049999999999997e+01  -2.9950804968284075e+01
   8.9200000000000003e+01  -2.9055559756199429e+01
   8.9350000000000009e+01  -3.2726402693560985e+01
   8.9500000000000000e+01  -3.3856672165143564e+01
   8.9650000000000006e+01  -2.3390265606702272e+01
   8.9799999999999997e+01  -2.5031259907853538e+01
   8.9950000000000003e+01  -3.2648642784974840e+01
   9.0100000000000009e+01  -2.9648018559728413e+01
   9.0250000000000000e+01  -2.5712854742611043e+01
   9.0400000000000006e+01  -2.6822057962444049e+01
   9.0549999999999997e+01  -3.3373878376831115e+01
   9.0700000000000003e+01  -2.4806455121851556e+01
   9.0850000000000009e+01  -2.1423010683340777e+01
   9.1000000000000000e+01  -2.8286129209216639e+01
   9.1150000000000006e+01  -2.2860514587469183e+01
   9.1299999999999997e+01  -3.0511026397106605e+01
   9.1450000000000003e+01  -2.0465281897257739e+01
   9.1600000000000009e+01  -3.7125981692137472e+01
   9.1750000000000000e+01  -2.3188402026081988e+01
   9.1900000000000006e+01  -2.9576367630936176e+01
   9.2049999999999997e+01  -3.1844875899481821e+01
   9.2200000000000003e+01  -2.6821421435373679e+01
   9.2350000000000009e+01  -3.2696083673844342e+01
   9.2500000000000000e+01  -3.2209043919340658e+01
   9.2650000000000006e+01  -2.6139127512770315e+01
   9.2799999999999997e+01  -2.7131973414225484e+01
   9.2950000000000003e+01  -3.1795440566088061e+01
   9.3100000000000009e+01  -2.5665906261330633e+01
   9.3250000000000000e+01  -2.7599844560465357e+01
   9.3400000000000006e+01  -2.5084052119022644e+01
   9.3549999999999997e+01  -3.5060496937558341e+01
   9.3700000000000003e+01  -3.2262819841208611e+01
   9.3850000000000009e+01  -2.5460600261448192e+01
   9.4000000000000000e+01  -2.1452646364215596e+01
   9.4150000000000006e+01  -2.3417451431194721e+01
   9.4299999999999997e+01  -3.2351441338601717e+01
   9.4450000000000003e+01  -3.3199526248953831e+01
   9.4600000000000009e+01  -3.0798078397375590e+01
   9.4750000000000000e+01  -2.2113931369015560e+01
   9.4900000000000006e+01  -2.8163870342591380e+01
   9.5049999999999997e+01  -2.0670240122730590e+01
   9.5200000000000003e+01  -2.1966596601799523e+01
   9.5350000000000009e+01  -2.6899262610925902e+01
   9.5500000000000000e+01  -2.6205577861057165e+01
   9.5650000000000006e+01  -3.2070640181466288e+01
   9.5799999999999997e+01  -2.7264336162759463e+01
   9.5950000000000003e+01  -2.9455782118739521e+01
   9.6100000000000009e+01  -2.4567245624401352e+01
   9.6250000000000000e+01  -3.6702398951399218e+01
   9.6400000000000006e+01  -1.8843427451000920e+01
   9.6549999999999997e+01  -1.8547015963504293e+01
   9.6700000000000003e+01  -2.1551199522033414e+01
   9.6850000000000009e+01  -3.5214531407715256e+01
   9.7000000000000000e+01  -2.3333478003960025e+01
   9.7150000000000006e+01  -2.3917553555661812e+01
   9.7299999999999997e+01  -2.6992794884375172e+01
   9.7450000000000003e+01  -2.8301789019353222e+01
   9.7600000000000009e+01  -2.9684693291660338e+01
   9.7750000000000000e+01  -2.8566003933204627e+01
   9.7900000000000006e+01  -2.4809186412382601e+01
   9.8049999999999997e+01  -2.5802755257031123e+01
   9.8200000000000003e+01  -2.5916018489855915e+01
   9.8350000000000009e+01  -2.6332884950342489e+01
   9.8500000000000000e+01  -3.1293175404988105e+01
   9.8650000000000006e+01  -2.2575786766856154e+01
   9.8799999999999997e+01  -2.8015345691148994e+01
   9.8950000000000003e+01  -2.7966513143278519e+01
   9.9100000000000009e+01  -2.5919512334302780e+01
   9.9250000000000000e+01  -2.3492045070168558e+01
   9.9400000000000006e+01  -1.8902602067958000e+01
   9.9549999999999997e+01  -3.1775716804308203e+01
   9.9700000000000003e+01  -2.2495423803708746e+01
   9.9850000000000009e+01  -2.7631685159600792e+01
   1.0000000000000000e+02  -2.6511866572871540e+01
   1.0015000000000001e+02  -2.9351493502869971e+01
   1.0030000000000000e+02  -2.5012134405351219e+01
   1.0045000000000000e+02  -2.5620387497865522e+01
   1.0060000000000001e+02  -2.7397594105823899e+01
   1.0075000000000000e+02  -3.9966112150242211e+01
   1.0090000000000001e+02  -2.5683216176328898e+01
   1.0105000000000000e+02  -2.4434004081341953e+01
   1.0120000000000000e+02  -2.6146870993938236e+01
   1.0135000000000001e+02  -3.2555968650128065e+01
   1.0150000000000000e+02  -2.7779678769456510e+01
   1.0165000000000001e+02  -3.6560078634037239e+01
   1.0180000000000000e+02  -2.8579911068483895e+01
   1.0195000000000000e+02  -2.0459090537340458e+01
   1.0210000000000001e+02  -4.3003599811243831e+01
   1.0225000000000000e+02  -2.5876804476451099e+01
   1.0240000000000001e+02  -2.4620251766430869e+01
   1.0255000000000000e+02  -2.7230047143052857e+01
   1.0270000000000000e+02  -2.4440863597868244e+01
   1.0285000000000001e+02  -2.7783488023010349e+01
   1.0300000000000000e+02  -2.2917295045464925e+01
   1.0315000000000001e+02  -2.8408836089549382e+01
   1.0330000000000000e+02  -4.1395843201119291e+01
   1.0345000000000000e+02  -2.4912325249451058e+01
   1.0360000000000001e+02  -2.4737467902005136e+01
   1.0375000000000000e+02  -3.4707917948375623e+01
   1.0390000000000001e+02  -2.6998458280614670e+01
   1.0405000000000000e+02  -3.3030220217877925e+01
   1.0420000000000000e+02  -3.0537390627929611e+01
   1.0435000000000001e+02  -2.3291175386039782e+01
   1.0450000000000000e+02  -2.3064126634099622e+01
   1.0465000000000001e+02  -2.9843971173455529e+01
   1.0480000000000000e+02  -3.2726869339732318e+01
   1.0495000000000000e+02  -4.3218014191457812e+01
   1.0510000000000001e+02  -2.8668925483645538e+01
   1.0525000000000000e+02  -2.7287003177241232e+01
   1.0540000000000001e+02  -2.0143040870531181e+01
   1.0555000000000000e+02  -2.1241422341784627e+01
   1.0570000000000000e+02  -3.2481851758304259e+01
   1.0585000000000001e+02  -2.7416927141376746e+01
   1.0600000000000000e+02  -2.6076447461402850e+01
   1.0615000000000001e+02  -2.6992359728564551e+01
   1.0630000000000000e+02  -2.6733406151631456e+01
   1.0645000000000000e+02  -3.0189262463515988e+01
   1.0660000000000001e+02  -3.1053041018818632e+01
   1.0675000000000000e+02  -2.7087753239874161e+01
   1.0690000000000001e+02  -3.1871040468567173e+01
   1.0705000000000000e+02  -1.9777108911802358e+01
   1.0720000000000000e+02  -2.4497191108764653e+01
   1.0735000000000001e+02  -2.2410664271878616e+01
   1.0750000000000000e+02  -3.6045589644701920e+01
   1.0765000000000001e+02  -2.4675541601186254e+01
   1.0780000000000000e+02  -2.5627982468121971e+01
   1.0795000000000000e+02  -2.0949424897059146e+01
   1.0810000000000001e+02  -2.4664085130967422e+01
   1.0825000000000000e+02  -3.2774776246453470e+01
   1.0840000000000001e+02  -2.8920892096139710e+01
   1.0855000000000000e+02  -2.6005914322954126e+01
   1.0870000000000000e+02  -2.8070236919069984e+01
   1.0885000000000001e+02  -2.2850470119179860e+01
   1.0900000000000000e+02  -3.7513291181395104e+01
   1.0915000000000001e+02  -3.1162350356515745e+01
   1.0930000000000000e+02  -4.3696359517392381e+01
   1.0945000000000000e+02  -2.6191095574605114e+01
   1.0960000000000001e+02  -3.3108143012610228e+01
   1.0975000000000000e+02  -2.8107706363881846e+01
   1.0990000000000001e+02  -3.3427537501473282e+01
   1.1005000000000000e+02  -3.5408102187028163e+01
   1.1020000000000000e+02  -3.5374028825873481e+01
   1.1035000000000001e+02  -2.0084307510178277e+01
   1.1050000000000000e+02  -2.6115510694837056e+01
   1.1065000000000001e+02  -2.9335451811120961e+01
   1.1080000000000000e+02  -3.5785512139910310e+01
   1.1095000000000000e+02  -2.2843037681852749e+01
   1.1110000000000001e+02  -2.3807582903206381e+01
   1.1125000000000000e+02  -2.9478736823869809e+01
   1.1140000000000001e+02  -2.9563191758013829e+01
   1.1155000000000000e+02  -3.1955172903442673e+01
   1.1170000000000000e+02  -2.5788676150755677e+01
   1.1184999999999999e+02  -3.1118090786566142e+01
   1.1200000000000000e+02  -2.9413043650332142e+01
   1.1215000000000001e+02  -3.1246044670440824e+01
   1.1230000000000000e+02  -2.3045946012540071e+01
   1.1245000000000000e+02  -3.1627726687777994e+01
   1.1259999999999999e+02  -2.3173358431362246e+01
   1.1275000000000000e+02  -2.8059059240066190e+01
   1.1290000000000001e+02  -2.1338286749357493e+01
   1.1305000000000000e+02  -1.8436109275976307e+01
   1.1320000000000000e+02  -3.9572358599484190e+01
   1.1334999999999999e+02  -3.5550953852737265e+01
   1.1350000000000000e+02  -1.9781828490390552e+01
   1.1365000000000001e+02  -2.4891737151294038e+01
   1.1380000000000000e+02  -3.5679294592898074e+01
   1.1395000000000000e+02  -2.5569789490892774e+01
   1.1409999999999999e+02  -3.5784099689131622e+01
   1.1425000000000000e+02  -2.7872675872347500e+01
   1.1440000000000001e+02  -5.0267428035695119e+01
   1.1455000000000000e+02  -3.1301817862704823e+01
   1.1470000000000000e+02  -2.8994608243821716e+01
   1.1484999999999999e+02  -2.0904205286302997e+01
   1.1500000000000000e+02  -2.7206825037371289e+01
   1.1515000000000001e+02  -1.9198872594645977e+01
   1.1530000000000000e+02  -2.4998613862263483e+01
   1.1545000000000000e+02  -3.0479318025716594e+01
   1.1559999999999999e+02  -3.0320907658259799e+01
   1.1575000000000000e+02  -2.7115740024975437e+01
   1.1590000000000001e+02  -2.3274287683452201e+01
   1.1605000000000000e+02  -2.5675982139584747e+01
   1.1620000000000000e+02  -2.1277912562985179e+01
   1.1634999999999999e+02  -2.7189268462950409e+01
   1.1650000000000000e+02  -2.7145072334610475e+01
   1.1665000000000001e+02  -1.9449920779034258e+01
   1.1680000000000000e+02  -3.8181227308247017e+01
   1.1695000000000000e+02  -3.2192532239688816e+01
   1.1709999999999999e+02  -2.2474922588433998e+01
   1.1725000000000000e+02  -3.4875117602186720e+01
   1.1740000000000001e+02  -3.2162420466966708e+01
   1.1755000000000000e+02  -2.2358020251436145e+01
   1.1770000000000000e+02  -3.1572316193528223e+01
   1.1784999999999999e+02  -2.5013100980169014e+01
   1.1800000000000000e+02  -3.8251423624854212e+01
   1.1815000000000001e+02  -3.2842675887572994e+01
   1.1830000000000000e+02  -2.9032869825957519e+01
   1.1845000000000000e+02  -2.5973438483141805e+01
   1.1859999999999999e+02  -3.0485747422591871e+01
   1.1875000000000000e+02  -2.1409088096782725e+01
   1.1890000000000001e+02  -2.8810010489873193e+01
   1.1905000000000000e+02  -3.6263112411632576e+01
   1.1920000000000000e+02  -2.0979824930341024e+01
   1.1934999999999999e+02  -2.4962085295451246e+01
   1.1950000000000000e+02  -2.9004531267444364e+01
   1.1965000000000001e+02  -2.6265336354759441e+01
   1.1980000000000000e+02  -2.9125170787680190e+01
   1.1995000000000000e+02  -2.0768997145230230e+01
   1.2009999999999999e+02  -2.8276263524884058e+01
   1.2025000000000000e+02  -2.5025632573352183e+01
   1.2040000000000001e+02  -2.0947973168275524e+01
   1.2055000000000000e+02  -3.0353055003418774e+01
   1.2070000000000000e+02  -2.1572409807701135e+01
   1.2084999999999999e+02  -3.0931269842866868e+01
   1.2100000000000000e+02  -3.0939794187951421e+01
   1.2115000000000001e+02  -2.7708538432416319e+01
   1.2130000000000000e+02  -3.6149877022199732e+01
   1.2145000000000000e+02  -2.3310051092852959e+01
   1.2159999999999999e+02  -2.7916724147994557e+01
   1.2175000000000000e+02  -1.9459613012459741e+01
   1.2190000000000001e+02  -2.4145025798966486e+01
   1.2205000000000000e+02  -3.4678753810702688e+01
   1.2220000000000000e+02  -2.8865319244052245e+01
   1.2234999999999999e+02  -3.9996312088171990e+01
   1.2250000000000000e+02  -2.3588836975596195e+01
   1.2265000000000001e+02  -2.4077681306692881e+01
   1.2280000000000000e+02  -2.6136393332925877e+01
   1.2295000000000000e+02  -1.9523235467007865e+01
   1.2309999999999999e+02  -3.7458206180926979e+01
   1.2325000000000000e+02  -2.9601420919571950e+01
   1.2340000000000001e+02  -2.7212653979762393e+01
   1.2355000000000000e+02  -2.5672437149984134e+01
   1.2370000000000000e+02  -2.3705890212414005e+01
   1.2384999999999999e+02  -3.0266237713939873e+01
   1.2400000000000000e+02  -2.9779601261285620e+01
   1.2415000000000001e+02  -3.2388487226706701e+01
   1.2430000000000000e+02  -3.4018838865213837e+01
   1.2445000000000000e+02  -2.0921854140683024e+01
   1.2459999999999999e+02  -2.8123275706986846e+01
   1.2475000000000000e+02  -2.0337249286159590e+01
   1.2490000000000001e+02  -2.5945456150428882e+01
   1.2505000000000001e+02  -3.6351425800824941e+01
   1.2519999999999999e+02  -3.3943952462896092e+01
   1.2534999999999999e+02  -2.8494943890984032e+01
   1.2550000000000000e+02  -2.8168979296757769e+01
   1.2565000000000001e+02  -2.8457947858531853e+01
   1.2580000000000001e+02  -2.9640782583818392e+01
   1.2594999999999999e+02  -2.5549636779154582e+01
   1.2609999999999999e+02  -2.3305669134795409e+01
   1.2625000000000000e+02  -3.5736835052286409e+01
   1.2640000000000001e+02  -2.5022228726665375e+01
   1.2655000000000001e+02  -2.4431904037248245e+01
   1.2669999999999999e+02  -3.4106099598498702e+01
   1.2684999999999999e+02  -2.6606622778161110e+01
   1.2700000000000000e+02  -3.4687144431988102e+01
   1.2715000000000001e+02  -2.9088906342206371e+01
   1.2730000000000001e+02  -2.7680246907325127e+01
   1.2744999999999999e+02  -3.4213519652422335e+01
   1.2759999999999999e+02  -2.5494224380618874e+01
   1.2775000000000000e+02  -2.8294646696528034e+01
   1.2790000000000001e+02  -2.3990885486905967e+01
   1.2805000000000001e+02  -2.9697979829407174e+01
   1.2819999999999999e+02  -2.8540369177285640e+01
   1.2834999999999999e+02  -2.5556615599473744e+01
   1.2850000000000000e+02  -2.8079984625650951e+01
   1.2865000000000001e+02  -2.7328156664671312e+01
   1.2880000000000001e+02  -4.0960798983833229e+01
   1.2894999999999999e+02  -2.5182864529486196e+01
   1.2909999999999999e+02  -2.6755791144138030e+01
   1.2925000000000000e+02  -2.7803171446236703e+01
   1.2940000000000001e+02  -2.3744634389409214e+01
   1.2955000000000001e+02  -1.8931877927127218e+01
   1.2969999999999999e+02  -3.0679716803127590e+01
   1.2984999999999999e+02  -2.0839494548796139e+01
   1.3000000000000000e+02  -3.1615437912587893e+01
   1.3015000000000001e+02  -3.6670415375660497e+01
   1.3030000000000001e+02  -2.1700934426022670e+01
   1.3044999999999999e+02  -3.1676081383620314e+01
   1.3059999999999999e+02  -2.6501611759653201e+01
   1.3075000000000000e+02  -4.8269205230079223e+01
   1.3090000000000001e+02  -2.9768659335889367e+01
   1.3105000000000001e+02  -2.3541315618624182e+01
   1.3119999999999999e+02  -2.5628613712849486e+01
   1.3134999999999999e+02  -4.6212071409495529e+01
   1.3150000000000000e+02  -3.4990511546879375e+01
   1.3165000000000001e+02  -2.2565893756978610e+01
   1.3180000000000001e+02  -2.7033844432963548e+01
   1.3194999999999999e+02  -3.6537277852284987e+01
   1.3209999999999999e+02  -3.7746698204600222e+01
   1.3225000000000000e+02  -3.0163998924264888e+01
   1.3240000000000001e+02  -2.5737535370420161e+01
   1.3255000000000001e+02  -1.7483929956865566e+01
   1.3269999999999999e+02  -2.5345879128577806e+01
   1.3284999999999999e+02  -2.3153043239795309e+01
   1.3300000000000000e+02  -2.5754858824986940e+01
   1.3315000000000001e+02  -2.3985747816137732e+01
   1.3330000000000001e+02  -3.0610127469939059e+01
   1.3344999999999999e+02  -3.0967314440373841e+01
   1.3359999999999999e+02  -4.1309820813411505e+01
   1.3375000000000000e+02  -3.2778172575361964e+01
   1.3390000000000001e+02  -3.6448322521060291e+01
   1.3405000000000001e+02  -2.2544078088425493e+01
   1.3419999999999999e+02  -2.2877423172991882e+01
   1.3434999999999999e+02  -2.6015912151580949e+01
   1.3450000000000000e+02  -2.0443945507914165e+01
   1.3465000000000001e+02  -2.2837410973279106e+01
   1.3480000000000001e+02  -2.7098453720982107e+01
   1.3494999999999999e+02  -2.3205239517385579e+01
   1.3509999999999999e+02  -3.2637696605772334e+01
   1.3525000000000000e+02  -2.7097378855219191e+01
   1.3540000000000001e+02  -3.2112665326490529e+01
   1.3555000000000001e+02  -3.6995736634829569e+01
   1.3569999999999999e+02  -2.2179862823835890e+01
   1.3584999999999999e+02  -2.2959323754242831e+01
   1.3600000000000000e+02  -2.7573316597314047e+01
   1.3615000000000001e+02  -2.2876691890157574e+01
   1.3630000000000001e+02  -2.8016818398605110e+01
   1.3644999999999999e+02  -2.6790042788865392e+01
   1.3659999999999999e+02  -2.8280473792530287e+01
   1.3675000000000000e+02  -3.7765123391766565e+01
   1.3690000000000001e+02  -2.4839618664679946e+01
   1.3705000000000001e+02  -2.3392075930507374e+01
   1.3719999999999999e+02  -3.4766369855032394e+01
   1.3734999999999999e+02  -2.3873151166994603e+01
   1.3750000000000000e+02  -2.6204573511741017e+01
   1.3765000000000001e+02  -2.1323045566338124e+01
   1.3780000000000001e+02  -2.3301248072551658e+01
   1.3794999999999999e+02  -2.5782758523331353e+01
   1.3809999999999999e+02  -3.5990062256077479e+01
   1.3825000000000000e+02  -2.7924676123213985e+01
   1.3840000000000001e+02  -3.2600759008454602e+01
   1.3855000000000001e+02  -3.1562078423375866e+01
   1.3869999999999999e+02  -2.8123980970495651e+01
   1.3884999999999999e+02  -2.5622451262005654e+01
   1.3900000000000000e+02  -2.8251627690495553e+01
   1.3915000000000001e+02  -3.1960944085364929e+01
   1.3930000000000001e+02  -3.5270838610536245e+01
   1.3944999999999999e+02  -3.9581216436180156e+01
   1.3959999999999999e+02  -2.9188004466653155e+01
   1.3975000000000000e+02  -2.3653603708550833e+01
   1.3990000000000001e+02  -1.8742987593806234e+01
   1.4005000000000001e+02  -2.5200317451118408e+01
   1.4019999999999999e+02  -4.1270760693062186e+01
   1.4034999999999999e+02  -2.1236823595105577e+01
   1.4050000000000000e+02  -2.6407483512235274e+01
   1.4065000000000001e+02  -2.6744978841870974e+01
   1.4080000000000001e+02  -2.6332332884433029e+01
   1.4094999999999999e+02  -2.3026345677834854e+01
   1.4109999999999999e+02  -2.5786338034121300e+01
   1.4125000000000000e+02  -1.7602322111470613e+01
   1.4140000000000001e+02  -3.1836781193291486e+01
   1.4155000000000001e+02  -2.5527479437362359e+01
   1.4169999999999999e+02  -2.9949633993785838e+01
   1.4184999999999999e+02  -2.9075922982495115e+01
   1.4200000000000000e+02  -2.2991134801930158e+01
   1.4215000000000001e+02  -2.6549268527193419e+01
   1.4230000000000001e+02  -2.8577045755443791e+01
   1.4244999999999999e+02  -2.5273836973230871e+01
   1.4259999999999999e+02  -2.9061356444359191e+01
   1.4275000000000000e+02  -2.3092266132088213e+01
   1.4290000000000001e+02  -3.0290643509474478e+01
   1.4305000000000001e+02  -3.7934394769132624e+01
   1.4319999999999999e+02  -2.8831990516106586e+01
   1.4334999999999999e+02  -3.1821318239597744e+01
   1.4350000000000000e+02  -2.9075933347803229e+01
   1.4365000000000001e+02  -2.2711998949095204e+01
   1.4380000000000001e+02  -2.4489194198347349e+01
   1.4394999999999999e+02  -3.1781113039249931e+01
   1.4409999999999999e+02  -2.8216610916755911e+01
   1.4425000000000000e+02  -2.5370896259505329e+01
   1.4440000000000001e+02  -2.2660037279426575e+01
   1.4455000000000001e+02  -2.5083398058455785e+01
   1.4469999999999999e+02  -3.3383698210240311e+01
   1.4484999999999999e+02  -2.1141559774554466e+01
   1.4500000000000000e+02  -2.1718417768363551e+01
   1.4515000000000001e+02  -3.0510500303245109e+01
   1.4530000000000001e+02  -2.6206011999234335e+01
   1.4544999999999999e+02  -2.4632745888872364e+01
   1.4559999999999999e+02  -2.9225343335380245e+01
   1.4575000000000000e+02  -2.4954326852597134e+01
   1.4590000000000001e+02  -2.5246224887696982e+01
   1.4605000000000001e+02  -1.9076313791529998e+01
   1.4619999999999999e+02  -2.3567251293148459e+01
   1.4634999999999999e+02  -2.4762440972319098e+01
   1.4650000000000000e+02  -2.4645751826425865e+01
   1.4665000000000001e+02  -2.2400799679750875e+01
   1.4680000000000001e+02  -2.7141441631516059e+01
   1.4694999999999999e+02  -2.3358064835772922e+01
   1.4709999999999999e+02  -2.5968131499715511e+01
   1.4725000000000000e+02  -2.8601925191320817e+01
   1.4740000000000001e+02  -2.1841850227269092e+01
   1.4755000000000001e+02  -2.7653840813866907e+01
   1.4769999999999999e+02  -3.6004067011533905e+01
   1.4784999999999999e+02  -2.8289595512437842e+01
   1.4800000000000000e+02  -3.2873780031598542e+01
   1.4815000000000001e+02  -2.4277659955912256e+01
   1.4830000000000001e+02  -2.2686720532731840e+01
   1.4844999999999999e+02  -2.1091363922423525e+01
   1.4859999999999999e+02  -3.0706348060882348e+01
   1.4875000000000000e+02  -2.9821800875237258e+01
   1.4890000000000001e+02  -2.4075536274513595e+01
   1.4905000000000001e+02  -2.6836502998194234e+01
   1.4919999999999999e+02  -2.8063694799267623e+01
   1.4934999999999999e+02  -2.9551100695891222e+01
   1.4950000000000000e+02  -3.6669935472371435e+01
   1.4965000000000001e+02  -2.9942333128995315e+01
   1.4980000000000001e+02  -3.1443193219425140e+01
   1.4994999999999999e+02  -3.4449722122770297e+01
   1.5009999999999999e+02  -2.1311203726956691e+01


==> fig/ECIR_Data.dat <==
   0
   0.3
   0.9
   0.1
   0
   0

==> fig/Noise_floor_meas__2021_03_18.dat <==
  -3.5731635829952793e+01  -3.2640167318173525e+01  -3.0770055109245618e+01  -3.2293902634571666e+01  -2.7098453720982107e+01


==> fig/SA_OFDM_K2_meas_rangeProfile_2021_03_18.dat <==
  -3.3500000000000001e+00  -3.9767562274367904e+01
  -3.2000000000000002e+00  -2.8555082809305887e+01
  -3.0500000000000003e+00  -4.1315050872283010e+01
  -2.9000000000000004e+00  -3.2413923363019123e+01
  -2.7500000000000000e+00  -4.4116428486705829e+01
  -2.6000000000000001e+00  -3.8056838170845595e+01
  -2.4500000000000002e+00  -3.9893091579226265e+01
  -2.2999999999999998e+00  -4.2053382786964747e+01
  -2.1500000000000004e+00  -2.9842880451540523e+01
  -2.0000000000000000e+00  -3.3553896566691108e+01
  -1.8500000000000001e+00  -3.1347385221214410e+01
  -1.7000000000000002e+00  -2.7692465955256395e+01
  -1.5500000000000003e+00  -3.0286852714249434e+01
  -1.4000000000000001e+00  -3.4230270718668507e+01
  -1.2500000000000000e+00  -3.9267157028890139e+01
  -1.1000000000000001e+00  -3.0309982095194897e+01
  -9.5000000000000018e-01  -3.2249889775861149e+01
  -8.0000000000000027e-01  -3.6174428576184070e+01
  -6.5000000000000036e-01  -4.5815251738544859e+01
  -5.0000000000000000e-01  -2.9843895668686372e+01
  -3.5000000000000009e-01  -4.8838092940768334e+01
  -2.0000000000000018e-01  -3.0602599189611581e+01
  -5.0000000000000266e-02  -2.9376665435889848e+01
   9.9999999999999645e-02  -3.9060276903222658e+01
   2.4999999999999956e-01  -2.7646192595273021e+01
   3.9999999999999991e-01  -3.0978341644518437e+01
   5.4999999999999982e-01  -3.2106034356118030e+01
   6.9999999999999973e-01  -3.0107840919719976e+01
   8.5000000000000009e-01  -2.4612719130333190e+01
   9.9999999999999956e-01  -1.7225355901530392e+01
   1.1499999999999999e+00  -3.3606743449425380e+00
   1.2999999999999994e+00   0.0000000000000000e+00
   1.4499999999999997e+00  -6.5150959729040778e+00
   1.6000000000000001e+00  -1.6965950493582099e+01
   1.7499999999999996e+00  -1.7752873531938619e+01
   1.8999999999999999e+00  -2.1995540739743490e+01
   2.0499999999999994e+00  -3.6416152592467526e+01
   2.1999999999999997e+00  -2.7000622268393016e+01
   2.3500000000000001e+00  -2.8146956891013858e+01
   2.4999999999999996e+00  -3.9935070129295511e+01
   2.6499999999999999e+00  -3.3741739904864858e+01
   2.7999999999999994e+00  -2.7112469333522725e+01
   2.9499999999999997e+00  -2.9447247076701203e+01
   3.1000000000000001e+00  -3.6361868577700065e+01
   3.2499999999999996e+00  -2.3253698302617067e+01
   3.3999999999999999e+00  -1.9410055745940170e+01
   3.5499999999999994e+00  -1.9785966723592097e+01
   3.6999999999999997e+00  -2.9312775306267000e+01
   3.8499999999999992e+00  -1.6670371554746197e+01
   3.9999999999999996e+00  -8.1954372727472844e+00
   4.1500000000000004e+00  -8.5572699968137584e+00
   4.2999999999999989e+00  -2.3778778555632115e+01
   4.4499999999999993e+00  -2.6941156042718504e+01
   4.5999999999999996e+00  -2.4809313000207510e+01
   4.7500000000000000e+00  -2.2161706467331655e+01
   4.9000000000000004e+00  -2.2134699797480764e+01
   5.0500000000000007e+00  -2.7564112331433762e+01
   5.1999999999999993e+00  -2.8894415390842184e+01
   5.3499999999999996e+00  -2.2676056771081392e+01
   5.5000000000000000e+00  -4.1904615747151794e+01
   5.6500000000000004e+00  -2.9785216655763548e+01
   5.8000000000000007e+00  -3.2254832151311732e+01
   5.9499999999999993e+00  -3.4837859022497085e+01
   6.0999999999999996e+00  -2.7997532012776148e+01
   6.2500000000000000e+00  -4.3420615625445393e+01
   6.4000000000000004e+00  -2.8247561646393422e+01
   6.5500000000000007e+00  -2.7001377369632294e+01
   6.6999999999999993e+00  -3.2580835548425782e+01
   6.8499999999999996e+00  -3.5096140571587839e+01
   7.0000000000000000e+00  -3.4089459438771982e+01
   7.1500000000000004e+00  -3.0306625290129517e+01
   7.3000000000000007e+00  -4.2515433406014878e+01
   7.4499999999999993e+00  -2.9511690495711235e+01
   7.5999999999999996e+00  -3.1587580972587716e+01
   7.7500000000000000e+00  -5.2797376905349637e+01
   7.9000000000000004e+00  -2.6223996162876929e+01
   8.0500000000000007e+00  -3.0219640013353910e+01
   8.1999999999999993e+00  -2.5508370963497740e+01
   8.3499999999999996e+00  -3.3598096446017806e+01
   8.5000000000000000e+00  -3.5890906823082290e+01
   8.6500000000000004e+00  -4.2766301211400943e+01
   8.8000000000000007e+00  -3.5950812738310503e+01
   8.9499999999999993e+00  -2.9233164801815150e+01
   9.0999999999999996e+00  -3.2617584828773730e+01
   9.2500000000000000e+00  -3.9036864293011192e+01
   9.4000000000000004e+00  -3.3601651213188944e+01
   9.5500000000000007e+00  -2.6379128856848581e+01
   9.6999999999999993e+00  -3.6795270796062297e+01
   9.8499999999999996e+00  -2.7388019183083927e+01
   1.0000000000000000e+01  -3.2413318264454617e+01
   1.0150000000000000e+01  -4.3700121123854458e+01
   1.0300000000000001e+01  -2.6476886936281872e+01
   1.0449999999999999e+01  -3.2773573197592285e+01
   1.0600000000000000e+01  -3.2040014539013868e+01
   1.0750000000000000e+01  -4.2227187213021665e+01
   1.0900000000000000e+01  -3.5229664962291736e+01
   1.1049999999999999e+01  -2.6514199029527944e+01
   1.1199999999999999e+01  -3.1154501543841064e+01
   1.1350000000000000e+01  -3.1551466163985907e+01
   1.1500000000000000e+01  -3.3944459119142081e+01
   1.1650000000000000e+01  -3.2619289266684021e+01
   1.1799999999999999e+01  -3.8864164963125049e+01
   1.1949999999999999e+01  -2.9481613641371652e+01
   1.2100000000000000e+01  -2.8485224191786287e+01
   1.2250000000000000e+01  -3.1584961220370147e+01
   1.2400000000000000e+01  -3.1333222529403898e+01
   1.2549999999999999e+01  -2.5819631185118268e+01
   1.2700000000000001e+01  -3.6635175104277081e+01
   1.2850000000000000e+01  -2.5566235543775377e+01
   1.2999999999999998e+01  -3.1148372331437642e+01
   1.3150000000000000e+01  -3.8840968579151379e+01
   1.3299999999999999e+01  -3.1171700569032325e+01
   1.3450000000000001e+01  -3.4501592632819410e+01
   1.3600000000000000e+01  -3.7270823814033903e+01
   1.3749999999999998e+01  -2.8084548840787789e+01
   1.3900000000000000e+01  -3.6645376171572181e+01
   1.4049999999999999e+01  -3.9552256728856506e+01
   1.4200000000000001e+01  -5.5114868793915761e+01
   1.4350000000000000e+01  -4.4938326641460165e+01
   1.4499999999999998e+01  -3.6360631673727980e+01
   1.4650000000000000e+01  -3.0637362065739154e+01
   1.4799999999999999e+01  -3.6375898876676601e+01
   1.4950000000000001e+01  -3.1611189032138569e+01
   1.5100000000000000e+01  -3.0526205913969974e+01
   1.5249999999999998e+01  -4.4046917757600639e+01
   1.5400000000000000e+01  -2.8839033926903994e+01
   1.5549999999999999e+01  -2.9769228469438119e+01
   1.5700000000000001e+01  -3.3337771234792612e+01
   1.5850000000000000e+01  -3.4451797345864705e+01
   1.5999999999999998e+01  -2.9061045698888961e+01
   1.6149999999999999e+01  -4.4660827982725976e+01
   1.6299999999999997e+01  -2.8827465406798993e+01
   1.6449999999999999e+01  -3.6117576498298448e+01
   1.6599999999999998e+01  -3.9581387776477271e+01
   1.6749999999999996e+01  -4.2903007361673801e+01
   1.6899999999999999e+01  -3.7223624030285023e+01
   1.7049999999999997e+01  -2.7274755077306892e+01
   1.7199999999999999e+01  -4.0076665276162316e+01
   1.7349999999999998e+01  -2.6568929264829634e+01
   1.7499999999999996e+01  -2.6690254368664526e+01
   1.7649999999999999e+01  -5.3544486127497450e+01
   1.7799999999999997e+01  -3.4738555795901661e+01
   1.7949999999999999e+01  -3.5847844855323487e+01
   1.8099999999999998e+01  -3.9476867665873954e+01
   1.8249999999999996e+01  -2.8571819674283191e+01
   1.8399999999999999e+01  -3.4180428248245462e+01
   1.8549999999999997e+01  -3.0344770437220063e+01
   1.8699999999999999e+01  -2.7841607933861482e+01
   1.8849999999999998e+01  -4.0739150188380663e+01
   1.8999999999999996e+01  -3.2111454665650854e+01
   1.9149999999999999e+01  -3.7573193961390089e+01
   1.9299999999999997e+01  -3.0444250240560180e+01
   1.9449999999999999e+01  -3.4332982390254841e+01
   1.9599999999999998e+01  -3.7619844172566545e+01
   1.9749999999999996e+01  -3.1459198237062012e+01
   1.9899999999999999e+01  -3.1448518432993907e+01
   2.0049999999999997e+01  -2.8834163917595802e+01
   2.0199999999999999e+01  -3.3196176719599706e+01
   2.0349999999999998e+01  -2.6280329686959846e+01
   2.0499999999999996e+01  -3.3911014772961224e+01
   2.0649999999999999e+01  -3.2960206610947509e+01
   2.0799999999999997e+01  -3.3412125736912131e+01
   2.0949999999999999e+01  -3.2059126162501130e+01
   2.1099999999999998e+01  -3.5475011551466608e+01
   2.1249999999999996e+01  -4.2592579589750827e+01
   2.1399999999999999e+01  -2.9291502031922832e+01
   2.1549999999999997e+01  -4.3729696402590235e+01
   2.1699999999999999e+01  -2.6693485348620328e+01
   2.1849999999999998e+01  -2.9631220817218562e+01
   2.1999999999999996e+01  -3.4284739111325280e+01
   2.2149999999999999e+01  -3.4403090062392039e+01
   2.2299999999999997e+01  -3.3052917110737710e+01
   2.2449999999999999e+01  -3.0185327645345282e+01
   2.2599999999999998e+01  -2.9936003384784854e+01
   2.2749999999999996e+01  -4.2482897561710402e+01
   2.2899999999999999e+01  -3.2508151554177019e+01
   2.3049999999999997e+01  -3.2762584237359604e+01
   2.3199999999999999e+01  -2.5963640237096470e+01
   2.3349999999999998e+01  -4.7307746841786724e+01
   2.3499999999999996e+01  -4.0528544646548042e+01
   2.3649999999999999e+01  -2.9595432815917775e+01
   2.3799999999999997e+01  -3.8448271534484775e+01
   2.3949999999999999e+01  -3.4080230037902922e+01
   2.4099999999999998e+01  -2.4297307290937411e+01
   2.4249999999999996e+01  -3.3803177321128672e+01
   2.4399999999999999e+01  -3.2856781221122148e+01
   2.4549999999999997e+01  -3.7131224351537398e+01
   2.4699999999999999e+01  -3.5823708190057133e+01
   2.4849999999999998e+01  -3.6218969818720396e+01
   2.4999999999999996e+01  -2.8239184356301266e+01
   2.5149999999999999e+01  -2.7361333003155991e+01
   2.5299999999999997e+01  -3.5770604014725095e+01
   2.5449999999999996e+01  -2.6852432825767650e+01
   2.5599999999999998e+01  -3.6703333893183967e+01
   2.5749999999999996e+01  -2.8347674247166452e+01
   2.5899999999999999e+01  -2.8579187589763407e+01
   2.6049999999999997e+01  -3.5956556929880492e+01
   2.6199999999999996e+01  -3.9032832409949691e+01
   2.6349999999999998e+01  -4.2565033540011285e+01
   2.6499999999999996e+01  -2.6649624160136312e+01
   2.6649999999999999e+01  -3.2004214584235299e+01
   2.6799999999999997e+01  -3.5030167629257463e+01
   2.6949999999999996e+01  -4.1118008773257642e+01
   2.7099999999999998e+01  -3.2100192495699602e+01
   2.7249999999999996e+01  -3.2477113522839559e+01
   2.7399999999999999e+01  -3.3164241137550832e+01
   2.7549999999999997e+01  -3.6126022913847692e+01
   2.7699999999999996e+01  -4.4738153708459876e+01
   2.7849999999999998e+01  -3.2990185539220406e+01
   2.7999999999999996e+01  -2.7984862687832020e+01
   2.8149999999999999e+01  -2.7276902582866086e+01
   2.8299999999999997e+01  -3.0725627652292005e+01
   2.8449999999999996e+01  -3.4443032390292743e+01
   2.8599999999999998e+01  -3.1704413978571338e+01
   2.8750000000000000e+01  -3.7359834649108009e+01
   2.8899999999999999e+01  -2.5894894468848108e+01
   2.9049999999999997e+01  -3.6167730629948238e+01
   2.9199999999999996e+01  -2.7797395707973422e+01
   2.9349999999999994e+01  -3.8739558803347805e+01
   2.9500000000000000e+01  -3.2175507194895644e+01
   2.9649999999999999e+01  -3.1809419451045770e+01
   2.9799999999999997e+01  -3.3677727168652964e+01
   2.9949999999999996e+01  -3.1236317061723653e+01
   3.0099999999999994e+01  -3.8619610271960440e+01
   3.0250000000000000e+01  -2.9749838751079750e+01
   3.0399999999999999e+01  -2.6865742829455954e+01
   3.0549999999999997e+01  -3.8690067377845452e+01
   3.0699999999999996e+01  -3.2194095127050574e+01
   3.0849999999999994e+01  -3.5162965715913614e+01
   3.1000000000000000e+01  -4.2782274109794102e+01
   3.1149999999999999e+01  -3.2809521597827299e+01
   3.1299999999999997e+01  -2.9018691502046266e+01
   3.1449999999999996e+01  -2.8738101972608533e+01
   3.1599999999999994e+01  -2.9216024521987151e+01
   3.1750000000000000e+01  -4.2685347902516227e+01
   3.1899999999999999e+01  -4.2635637580605845e+01
   3.2049999999999997e+01  -2.8654203059183558e+01
   3.2199999999999996e+01  -3.7074715198700673e+01
   3.2349999999999994e+01  -3.6023572670791864e+01
   3.2500000000000000e+01  -4.5498850696068374e+01
   3.2649999999999999e+01  -2.7315645491179239e+01
   3.2799999999999997e+01  -3.5963688876223088e+01
   3.2949999999999996e+01  -2.7776638777468648e+01
   3.3099999999999994e+01  -4.5151875375349746e+01
   3.3250000000000000e+01  -3.9617082785397812e+01
   3.3399999999999999e+01  -3.1444188914517156e+01
   3.3549999999999997e+01  -3.6257502475373542e+01
   3.3699999999999996e+01  -4.1913734536276564e+01
   3.3849999999999994e+01  -4.1769868783054179e+01
   3.4000000000000000e+01  -3.3857494074119501e+01
   3.4149999999999999e+01  -3.7212986282749597e+01
   3.4299999999999997e+01  -3.6540973940400661e+01
   3.4449999999999996e+01  -3.9361408255130684e+01
   3.4599999999999994e+01  -3.1372156597546194e+01
   3.4750000000000000e+01  -2.8095438645622281e+01
   3.4899999999999999e+01  -3.7987368151772657e+01
   3.5049999999999997e+01  -2.5976711596723689e+01
   3.5199999999999996e+01  -3.0272719188669328e+01
   3.5349999999999994e+01  -3.2084056685268408e+01
   3.5500000000000000e+01  -2.4045641083848409e+01
   3.5649999999999999e+01  -3.5865136222409845e+01
   3.5799999999999997e+01  -3.1162928328659390e+01
   3.5949999999999996e+01  -2.8111953589400912e+01
   3.6099999999999994e+01  -3.4503304498889605e+01
   3.6250000000000000e+01  -3.2082676384478390e+01
   3.6399999999999999e+01  -3.0482851560884527e+01
   3.6549999999999997e+01  -2.7634565978472665e+01
   3.6699999999999996e+01  -3.2640167318173525e+01
   3.6849999999999994e+01  -4.3222488937553862e+01
   3.7000000000000000e+01  -3.2193097343488560e+01
   3.7149999999999999e+01  -2.9767150009117415e+01
   3.7299999999999997e+01  -2.4785015911222189e+01
   3.7449999999999996e+01  -3.6134711565003244e+01
   3.7599999999999994e+01  -3.8326764911534809e+01
   3.7750000000000000e+01  -3.1483308043450933e+01
   3.7899999999999999e+01  -3.0172919646404765e+01
   3.8049999999999997e+01  -3.5491630392219037e+01
   3.8199999999999996e+01  -3.1291666796260898e+01
   3.8349999999999994e+01  -3.2992208552217633e+01
   3.8500000000000000e+01  -3.2000042496032776e+01
   3.8649999999999999e+01  -3.9716804352276412e+01
   3.8799999999999997e+01  -3.9037835256370883e+01
   3.8949999999999996e+01  -3.5968547672363215e+01
   3.9099999999999994e+01  -3.6741598144857832e+01
   3.9250000000000000e+01  -3.0743177390876141e+01
   3.9399999999999999e+01  -3.8137941419497778e+01
   3.9549999999999997e+01  -3.6807972475996948e+01
   3.9699999999999996e+01  -2.6677365660564988e+01
   3.9849999999999994e+01  -4.3975744762482975e+01
   4.0000000000000000e+01  -4.5866058342988339e+01
   4.0149999999999999e+01  -3.5220041251249029e+01
   4.0299999999999997e+01  -3.9921614056084564e+01
   4.0449999999999996e+01  -3.2875787852189134e+01
   4.0599999999999994e+01  -3.4236498489414018e+01
   4.0750000000000000e+01  -3.1666938679081511e+01
   4.0899999999999999e+01  -2.7745172343015014e+01
   4.1049999999999997e+01  -3.2078797459196963e+01
   4.1199999999999996e+01  -3.1042081797569679e+01
   4.1349999999999994e+01  -2.4500791370847438e+01
   4.1500000000000000e+01  -3.2763375199585894e+01
   4.1649999999999999e+01  -2.7309080220485541e+01
   4.1799999999999997e+01  -2.6982382914378078e+01
   4.1949999999999996e+01  -4.1700802268170108e+01
   4.2099999999999994e+01  -3.3848940597652742e+01
   4.2250000000000000e+01  -2.9520813532946349e+01
   4.2399999999999999e+01  -3.9428469127958223e+01
   4.2549999999999997e+01  -3.5135827521194031e+01
   4.2699999999999996e+01  -3.2235201096681820e+01
   4.2849999999999994e+01  -2.6981684867925281e+01
   4.3000000000000000e+01  -4.0633904610953167e+01
   4.3149999999999999e+01  -3.2202483268244904e+01
   4.3299999999999997e+01  -2.9495405947766940e+01
   4.3449999999999996e+01  -2.8533701384121684e+01
   4.3599999999999994e+01  -2.8737058439490013e+01
   4.3750000000000000e+01  -3.7975406509776178e+01
   4.3899999999999999e+01  -3.1498073395514197e+01
   4.4049999999999997e+01  -3.2195905363749532e+01
   4.4199999999999996e+01  -3.8173036143633695e+01
   4.4349999999999994e+01  -4.0527274682862512e+01
   4.4500000000000000e+01  -3.4084061762545687e+01
   4.4649999999999999e+01  -4.0177572633607937e+01
   4.4799999999999997e+01  -3.6332503506678449e+01
   4.4949999999999996e+01  -4.6378474092194722e+01
   4.5099999999999994e+01  -3.3520526953478821e+01
   4.5250000000000000e+01  -3.4294504182943072e+01
   4.5399999999999999e+01  -2.7242001545561678e+01
   4.5549999999999997e+01  -3.5220939876398845e+01
   4.5699999999999996e+01  -3.5014890425526858e+01
   4.5849999999999994e+01  -2.5990201738937060e+01
   4.6000000000000000e+01  -2.9127217817490802e+01
   4.6149999999999999e+01  -3.2624039882102366e+01
   4.6299999999999997e+01  -3.4250545539032416e+01
   4.6449999999999996e+01  -2.6628044557746506e+01
   4.6599999999999994e+01  -2.5655877997216336e+01
   4.6750000000000000e+01  -3.3549550553667331e+01
   4.6899999999999999e+01  -3.7382230876869713e+01
   4.7049999999999997e+01  -2.5865253134061930e+01
   4.7199999999999996e+01  -3.9254986633368745e+01
   4.7349999999999994e+01  -3.5023415467583007e+01
   4.7500000000000000e+01  -4.7959166617380646e+01
   4.7649999999999999e+01  -3.2157812948389804e+01
   4.7799999999999997e+01  -2.8477309241514789e+01


==> fig/SA_OFDM_K4_meas_rangeProfile_2021_03_18.dat <==
  -3.3500000000000001e+00  -4.4980325469403240e+01
  -3.2000000000000002e+00  -2.4638393254013977e+01
  -3.0500000000000003e+00  -3.6775348580088618e+01
  -2.9000000000000004e+00  -3.2951756204125587e+01
  -2.7500000000000000e+00  -2.4398711046215311e+01
  -2.6000000000000001e+00  -3.3260783842585411e+01
  -2.4500000000000002e+00  -3.7073687890404088e+01
  -2.2999999999999998e+00  -3.0993875634449694e+01
  -2.1500000000000004e+00  -2.8230482642350324e+01
  -2.0000000000000000e+00  -3.0933839663898880e+01
  -1.8500000000000001e+00  -2.9718333181403892e+01
  -1.7000000000000002e+00  -2.9216615065626456e+01
  -1.5500000000000003e+00  -2.4087881867239560e+01
  -1.4000000000000001e+00  -2.8249824067549312e+01
  -1.2500000000000000e+00  -3.1998958483284142e+01
  -1.1000000000000001e+00  -3.6374590052609221e+01
  -9.5000000000000018e-01  -3.2753493548643917e+01
  -8.0000000000000027e-01  -3.9926397285851237e+01
  -6.5000000000000036e-01  -3.4941776634982617e+01
  -5.0000000000000000e-01  -3.0585724748815707e+01
  -3.5000000000000009e-01  -3.1752482999489700e+01
  -2.0000000000000018e-01  -2.6298960435610937e+01
  -5.0000000000000266e-02  -2.7987586276287345e+01
   9.9999999999999645e-02  -3.4088840567080027e+01
   2.4999999999999956e-01  -2.7947180014165909e+01
   3.9999999999999991e-01  -2.7584420571517484e+01
   5.4999999999999982e-01  -2.7815849892607972e+01
   6.9999999999999973e-01  -2.9544896495607304e+01
   8.5000000000000009e-01  -2.9403928786019776e+01
   9.9999999999999956e-01  -2.5753548950144037e+01
   1.1499999999999999e+00  -4.7348682038537362e+00
   1.2999999999999994e+00   0.0000000000000000e+00
   1.4499999999999997e+00  -6.3522548942098211e+00
   1.6000000000000001e+00  -1.8536531884405107e+01
   1.7499999999999996e+00  -2.0339740238324680e+01
   1.8999999999999999e+00  -2.6459574708491800e+01
   2.0499999999999994e+00  -2.7664569497222061e+01
   2.1999999999999997e+00  -3.8078310612093674e+01
   2.3500000000000001e+00  -3.7101279388670150e+01
   2.4999999999999996e+00  -2.7500726554898620e+01
   2.6499999999999999e+00  -3.8203174947026099e+01
   2.7999999999999994e+00  -3.0324748969948914e+01
   2.9499999999999997e+00  -2.8825853269959765e+01
   3.1000000000000001e+00  -3.3093540876986623e+01
   3.2499999999999996e+00  -3.0661396706197763e+01
   3.3999999999999999e+00  -2.0549709431121997e+01
   3.5499999999999994e+00  -2.1890765231583529e+01
   3.6999999999999997e+00  -2.3076143527140047e+01
   3.8499999999999992e+00  -1.9645979285903110e+01
   3.9999999999999996e+00  -8.6798783414281502e+00
   4.1500000000000004e+00  -9.2207466927037274e+00
   4.2999999999999989e+00  -1.8236455886863382e+01
   4.4499999999999993e+00  -3.0262282622855821e+01
   4.5999999999999996e+00  -2.5334723658899250e+01
   4.7500000000000000e+00  -2.3899086095968087e+01
   4.9000000000000004e+00  -2.7041597875443358e+01
   5.0500000000000007e+00  -2.7484576187648685e+01
   5.1999999999999993e+00  -2.6124692368378305e+01
   5.3499999999999996e+00  -2.9178505826411438e+01
   5.5000000000000000e+00  -3.2675156879352784e+01
   5.6500000000000004e+00  -3.6912607778380846e+01
   5.8000000000000007e+00  -2.5617871454892764e+01
   5.9499999999999993e+00  -2.6386171234297720e+01
   6.0999999999999996e+00  -4.7451339736906533e+01
   6.2500000000000000e+00  -3.0540133294703736e+01
   6.4000000000000004e+00  -3.3018650499902435e+01
   6.5500000000000007e+00  -3.7112863861532944e+01
   6.6999999999999993e+00  -3.0568713730707429e+01
   6.8499999999999996e+00  -2.8595955862240800e+01
   7.0000000000000000e+00  -3.6477595599784138e+01
   7.1500000000000004e+00  -3.5168459592725895e+01
   7.3000000000000007e+00  -3.3775931772736442e+01
   7.4499999999999993e+00  -3.1932564605444554e+01
   7.5999999999999996e+00  -3.2329306991133379e+01
   7.7500000000000000e+00  -2.7093931876013528e+01
   7.9000000000000004e+00  -2.8137084308765310e+01
   8.0500000000000007e+00  -4.3165637153985415e+01
   8.1999999999999993e+00  -2.9147677293261779e+01
   8.3499999999999996e+00  -3.5765323265686575e+01
   8.5000000000000000e+00  -2.3511508975917252e+01
   8.6500000000000004e+00  -2.7852025223294930e+01
   8.8000000000000007e+00  -3.5956827656603849e+01
   8.9499999999999993e+00  -3.1183325982740214e+01
   9.0999999999999996e+00  -2.2545189267617260e+01
   9.2500000000000000e+00  -2.5763067299832485e+01
   9.4000000000000004e+00  -2.6739353756633179e+01
   9.5500000000000007e+00  -4.0750753720196855e+01
   9.6999999999999993e+00  -3.0396100613148690e+01
   9.8499999999999996e+00  -3.8131832644032613e+01
   1.0000000000000000e+01  -3.2748850913765295e+01
   1.0150000000000000e+01  -2.8738212250325290e+01
   1.0300000000000001e+01  -3.0049049984331262e+01
   1.0449999999999999e+01  -2.5031881328197841e+01
   1.0600000000000000e+01  -3.1854912686506651e+01
   1.0750000000000000e+01  -2.6552514621707374e+01
   1.0900000000000000e+01  -3.0304818059072190e+01
   1.1049999999999999e+01  -3.3040255457750320e+01
   1.1199999999999999e+01  -3.2298655206480888e+01
   1.1350000000000000e+01  -2.8577603955277183e+01
   1.1500000000000000e+01  -3.1990737171264655e+01
   1.1650000000000000e+01  -2.8320546372186740e+01
   1.1799999999999999e+01  -2.8902248961644688e+01
   1.1949999999999999e+01  -2.7227252982015557e+01
   1.2100000000000000e+01  -2.3643189510861788e+01
   1.2250000000000000e+01  -4.0426623957539917e+01
   1.2400000000000000e+01  -2.3200032877459648e+01
   1.2549999999999999e+01  -3.9465177600245468e+01
   1.2700000000000001e+01  -3.8272851286631010e+01
   1.2850000000000000e+01  -2.4700099427174749e+01
   1.2999999999999998e+01  -2.9439648097976672e+01
   1.3150000000000000e+01  -3.3053880047205112e+01
   1.3299999999999999e+01  -2.9840756089683566e+01
   1.3450000000000001e+01  -3.8717229576659292e+01
   1.3600000000000000e+01  -2.8044186351369532e+01
   1.3749999999999998e+01  -2.8112803483598981e+01
   1.3900000000000000e+01  -3.3163200853999157e+01
   1.4049999999999999e+01  -2.2573263584592780e+01
   1.4200000000000001e+01  -2.9620154951919858e+01
   1.4350000000000000e+01  -3.4635124360080908e+01
   1.4499999999999998e+01  -4.4054905816332834e+01
   1.4650000000000000e+01  -2.7266154024015563e+01
   1.4799999999999999e+01  -3.0464913024399607e+01
   1.4950000000000001e+01  -4.1499683643719209e+01
   1.5100000000000000e+01  -2.4859828117304971e+01
   1.5249999999999998e+01  -2.9372164249049604e+01
   1.5400000000000000e+01  -3.1185514804790955e+01
   1.5549999999999999e+01  -2.6757317337706752e+01
   1.5700000000000001e+01  -3.3139679053212191e+01
   1.5850000000000000e+01  -2.7344933747710627e+01
   1.5999999999999998e+01  -2.6643106351136822e+01
   1.6149999999999999e+01  -2.9824275106164947e+01
   1.6299999999999997e+01  -3.2104164926526053e+01
   1.6449999999999999e+01  -3.1833853049040727e+01
   1.6599999999999998e+01  -3.2513187822417422e+01
   1.6749999999999996e+01  -3.0238975393365635e+01
   1.6899999999999999e+01  -2.8806101451460705e+01
   1.7049999999999997e+01  -2.8298258187592779e+01
   1.7199999999999999e+01  -3.8937464352757942e+01
   1.7349999999999998e+01  -2.8145284591572647e+01
   1.7499999999999996e+01  -3.7048704822552139e+01
   1.7649999999999999e+01  -3.4943373797515889e+01
   1.7799999999999997e+01  -3.3479137693981528e+01
   1.7949999999999999e+01  -2.8978612628389783e+01
   1.8099999999999998e+01  -4.0094459307727206e+01
   1.8249999999999996e+01  -2.4550177780243075e+01
   1.8399999999999999e+01  -3.3320918944756727e+01
   1.8549999999999997e+01  -2.5910483306903629e+01
   1.8699999999999999e+01  -2.7083415893170837e+01
   1.8849999999999998e+01  -3.1514382599378564e+01
   1.8999999999999996e+01  -2.6574002361770937e+01
   1.9149999999999999e+01  -2.2392775077960806e+01
   1.9299999999999997e+01  -4.1052018580860505e+01
   1.9449999999999999e+01  -3.8018062192591600e+01
   1.9599999999999998e+01  -3.2631205626781338e+01
   1.9749999999999996e+01  -3.2051999337868551e+01
   1.9899999999999999e+01  -2.7427936265424819e+01
   2.0049999999999997e+01  -3.0144443536350593e+01
   2.0199999999999999e+01  -4.0424749470825844e+01
   2.0349999999999998e+01  -3.5585464126488858e+01
   2.0499999999999996e+01  -2.5969592154912291e+01
   2.0649999999999999e+01  -3.8816908832180275e+01
   2.0799999999999997e+01  -2.3801433813212370e+01
   2.0949999999999999e+01  -3.1472511017027728e+01
   2.1099999999999998e+01  -2.9413397628415012e+01
   2.1249999999999996e+01  -3.4205469076982013e+01
   2.1399999999999999e+01  -4.1613699350888638e+01
   2.1549999999999997e+01  -2.8355235295121375e+01
   2.1699999999999999e+01  -3.0880673642710533e+01
   2.1849999999999998e+01  -2.7551289921263589e+01
   2.1999999999999996e+01  -2.5932612488232650e+01
   2.2149999999999999e+01  -2.9245412867588371e+01
   2.2299999999999997e+01  -2.7865483096989351e+01
   2.2449999999999999e+01  -3.4588887432972427e+01
   2.2599999999999998e+01  -2.4169735693305782e+01
   2.2749999999999996e+01  -3.0993642578449254e+01
   2.2899999999999999e+01  -2.6264397048261884e+01
   2.3049999999999997e+01  -4.3308359403419701e+01
   2.3199999999999999e+01  -3.5058312582416065e+01
   2.3349999999999998e+01  -3.7860660488630529e+01
   2.3499999999999996e+01  -3.0057690479281661e+01
   2.3649999999999999e+01  -3.9451111163299402e+01
   2.3799999999999997e+01  -3.3904297090622549e+01
   2.3949999999999999e+01  -3.2166564383430071e+01
   2.4099999999999998e+01  -3.4971381210450915e+01
   2.4249999999999996e+01  -2.4330792190128363e+01
   2.4399999999999999e+01  -3.5214104247403029e+01
   2.4549999999999997e+01  -3.5008366784767730e+01
   2.4699999999999999e+01  -2.6937705211206591e+01
   2.4849999999999998e+01  -3.4023123372359066e+01
   2.4999999999999996e+01  -3.9094120904272430e+01
   2.5149999999999999e+01  -2.9761945761335198e+01
   2.5299999999999997e+01  -3.0660827652894696e+01
   2.5449999999999996e+01  -2.7985809806990503e+01
   2.5599999999999998e+01  -2.6141108669127902e+01
   2.5749999999999996e+01  -3.0591584412283026e+01
   2.5899999999999999e+01  -4.2301805016901312e+01
   2.6049999999999997e+01  -3.3073262234797369e+01
   2.6199999999999996e+01  -2.9710681050261130e+01
   2.6349999999999998e+01  -4.2546790887795481e+01
   2.6499999999999996e+01  -2.5980880953321773e+01
   2.6649999999999999e+01  -2.7883303234366622e+01
   2.6799999999999997e+01  -2.5302255450588746e+01
   2.6949999999999996e+01  -2.3993759583656413e+01
   2.7099999999999998e+01  -3.6836645649898799e+01
   2.7249999999999996e+01  -3.0558788375511753e+01


==> fig/SISO_channel_stats.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   1.0340688131219103e+01   0.0000000000000000e+00   1.0736671064451059e+01
   2.0000000000000000e+00  -1.7752091444353830e+00   9.9009201452305255e+00  -2.1199848625090034e+00   1.0603993994810452e+01
   3.0000000000000000e+00  -3.4500921454162352e+00   9.5930630514282491e+00  -4.0687377877572359e+00   1.0480993783844585e+01
   4.0000000000000000e+00  -5.0317831451235486e+00   9.3892133913447111e+00  -5.8613575925820101e+00   1.0367100588526867e+01
   5.0000000000000000e+00  -6.5268729981965823e+00   9.2651825131555476e+00  -7.5116437023767677e+00   1.0261724069355633e+01
   6.0000000000000000e+00  -7.9414542443029852e+00   9.2001263538878923e+00  -9.0322005001193517e+00   1.0164262887754244e+01
   7.0000000000000000e+00  -9.2811624998039211e+00   9.1762045185272356e+00  -1.0434534220958300e+01   1.0074112867267111e+01
   8.0000000000000000e+00  -1.0551214516510498e+01   9.1782667655621744e+00  -1.1729142851680319e+01   9.9906739441346453e+00
   9.0000000000000000e+00  -1.1756443141207123e+01   9.1935651091579729e+00  -1.2925599470388745e+01   9.9133560239600556e+00
   1.0000000000000000e+01  -1.2901329395976049e+01   9.2114898443681419e+00  -1.4032629438779583e+01   9.8415838528008130e+00
   1.1000000000000000e+01  -1.3990031886369319e+01   9.2233278937389152e+00  -1.5058181837470677e+01   9.7748010031059458e+00
   1.2000000000000000e+01  -1.5026413732113756e+01   9.2220419614906071e+00  -1.6009495513883902e+01   9.7124730674565036e+00
   1.3000000000000000e+01  -1.6014067203277392e+01   9.2020690653239896e+00  -1.6893160092163686e+01   9.6540901460305015e+00
   1.4000000000000000e+01  -1.6956336233647473e+01   9.1591370959455176e+00  -1.7715172275503456e+01   9.5991687070861005e+00
   1.5000000000000000e+01  -1.7856336972448172e+01   9.0900981307754734e+00  -1.8480987753010627e+01   9.5472528935192251e+00
   1.6000000000000000e+01  -1.8716976525437889e+01   8.9927773011356109e+00  -1.9195569005837786e+01   9.4979153426862268e+00
   1.7000000000000000e+01  -1.9540970026849685e+01   8.8658360816417279e+00  -1.9863429290711647e+01   9.4507575811713913e+00
   1.8000000000000000e+01  -2.0330856174553563e+01   8.7086489366819535e+00  -2.0488673063170346e+01   9.4054100510061893e+00
   1.9000000000000000e+01  -2.1089011352204910e+01   8.5211923218686714e+00  -2.1075033087745116e+01   9.3615318189965713e+00
   2.0000000000000000e+01  -2.1817662453980805e+01   8.3039450983335286e+00  -2.1625904467964649e+01   9.3188100162702163e+00
   2.1000000000000000e+01  -2.2518898519775234e+01   8.0577994748083341e+00  -2.2144375815391793e+01   9.2769590509033222e+00
   2.2000000000000000e+01  -2.3194681281408027e+01   7.7839816467148744e+00  -2.2633257763895902e+01   9.2357196325113122e+00
   2.3000000000000000e+01  -2.3846854713482006e+01   7.4839813530842605e+00  -2.3095109022992915e+01   9.1948576439763627e+00
   2.4000000000000000e+01  -2.4477153675982187e+01   7.1594896211483849e+00  -2.3532260152325730e+01   9.1541628920235176e+00
   2.5000000000000000e+01  -2.5087211729532726e+01   6.8123440149969277e+00  -2.3946835228182159e+01   9.1134477651336994e+00
   2.6000000000000000e+01  -2.5678568198396082e+01   6.4444807488726177e+00  -2.4340771562336077e+01   9.0725458242838286e+00
   2.7000000000000000e+01  -2.6252674550798805e+01   6.0578930675833291e+00  -2.4715837623423802e+01   9.0313103492197797e+00
   2.8000000000000000e+01  -2.6810900160985206e+01   5.6545953362350758e+00  -2.5073649301511711e+01   8.9896128603860035e+00
   2.9000000000000000e+01  -2.7354537512519109e+01   5.2365923191268404e+00  -2.5415684647449861e+01   8.9473416342449141e+00
   3.0000000000000000e+01  -2.7884806897760779e+01   4.8058531632835866e+00  -2.5743297210020344e+01   8.9044002275099956e+00
   3.1000000000000000e+01  -2.8402860664129012e+01   4.3642896358227503e+00  -2.6057728085757233e+01   8.8607060237782846e+00
   3.2000000000000000e+01  -2.8909787053702562e+01   3.9137381962358049e+00  -2.6360116788618196e+01   8.8161888141713547e+00
   3.3000000000000000e+01  -2.9406613678909704e+01   3.4559455147943599e+00  -2.6651511039407730e+01   8.7707894218699529e+00
   3.4000000000000000e+01  -2.9894310673486981e+01   2.9925570767446921e+00  -2.6932875567969713e+01   8.7244583788470500e+00
   3.5000000000000000e+01  -3.0373793554547209e+01   2.5251085387995964e+00  -2.7205100014666229e+01   8.6771546616590811e+00
   3.6000000000000000e+01  -3.0845925828470651e+01   2.0550195297518066e+00  -2.7469006011521586e+01   8.6288444918375298e+00
   3.7000000000000000e+01  -3.1311521370412802e+01   1.5835896108818872e+00  -2.7725353517621844e+01   8.5795002052248321e+00
   3.8000000000000000e+01  -3.1771346604495154e+01   1.1119961342863647e+00  -2.7974846477901526e+01   8.5290991935129945e+00
   3.9000000000000000e+01  -3.2226122509203904e+01   6.4129375836826874e-01  -2.8218137869309441e+01   8.4776229202627249e+00
   4.0000000000000000e+01  -3.2676526470155039e+01   1.7241539957816165e-01  -2.8455834193506053e+01   8.4250560127990575e+00
   4.1000000000000000e+01  -3.3123194000183574e+01  -2.9382558187345076e-01  -2.8688499470695607e+01   8.3713854305898856e+00
   4.2000000000000000e+01  -3.3566720344672234e+01  -7.5673214713459735e-01  -2.8916658784919672e+01   8.3165997100102373e+00
   4.3000000000000000e+01  -3.4007661988140370e+01  -1.2157194630880053e+00  -2.9140801427125268e+01   8.2606882847720016e+00
   4.4000000000000000e+01  -3.4446538076361790e+01  -1.6703100590782025e+00  -2.9361383678555864e+01   8.2036408807505232e+00
   4.5000000000000000e+01  -3.4883831766660194e+01  -2.1201283947569411e+00  -2.9578831273485410e+01   8.1454469834606442e+00
   4.6000000000000000e+01  -3.5319991517537403e+01  -2.5648949644177428e+00  -2.9793541577012864e+01   8.0860953760205803e+00
   4.7000000000000000e+01  -3.5755432327414582e+01  -3.0044200507131738e+00  -3.0005885510546666e+01   8.0255737450875984e+00
   4.8000000000000000e+01  -3.6190536931004544e+01  -3.4385972290080584e+00  -3.0216209254723520e+01   7.9638683519504738e+00
   4.9000000000000000e+01  -3.6625656960675542e+01  -3.8673967128053928e+00  -3.0424835756813476e+01   7.9009637657154492e+00
   5.0000000000000000e+01  -3.7061114079109075e+01  -4.2908586206201420e+00  -3.0632066067155645e+01   7.8368426553214441e+00
   5.1000000000000000e+01  -3.7497201088590060e+01  -4.7090862353584235e+00  -3.0838180526832478e+01   7.7714856369622467e+00
   5.2000000000000000e+01  -3.7934183021390766e+01  -5.1222393186153852e+00  -3.1043439826621661e+01   7.7048711733749293e+00
   5.3000000000000000e+01  -3.8372298214915745e+01  -5.5305275343244951e+00  -3.1248085955247607e+01   7.6369755213711841e+00
   5.4000000000000000e+01  -3.8811759374556743e+01  -5.9342040288193907e+00  -3.1452343053089994e+01   7.5677727239387522e+00
   5.5000000000000000e+01  -3.9252754626562222e+01  -6.3335592075903620e+00  -3.1656418185774722e+01   7.4972346432200929e+00
   5.6000000000000000e+01  -3.9695448562647627e+01  -6.7289147427667331e+00  -3.1860502050480019e+01   7.4253310306823437e+00
   5.7000000000000000e+01  -4.0139983277557207e+01  -7.1206178396562656e+00  -3.2064769626314046e+01   7.3520296308236865e+00
   5.8000000000000000e+01  -4.0586479400332763e+01  -7.5090357854281216e+00  -3.2269380778766376e+01   7.2772963148137677e+00
   5.9000000000000000e+01  -4.1035037119641601e+01  -7.8945507982651826e+00  -3.2474480826991126e+01   7.2010952405376365e+00
   6.0000000000000000e+01  -4.1485737203165186e+01  -8.2775551909610066e+00  -3.2680201081535074e+01   7.1233890356011784e+00
   6.1000000000000000e+01  -4.1938642010745738e+01  -8.6584468590187633e+00  -3.2886659359081733e+01   7.0441389999595039e+00
   6.2000000000000000e+01  -4.2393796500726651e+01  -9.0376250997447833e+00  -3.3093960479829988e+01   6.9633053249460879e+00
   6.3000000000000000e+01  -4.2851229228702074e+01  -9.4154867656430916e+00  -3.3302196752256620e+01   6.8808473256074194e+00
   6.4000000000000000e+01  -4.3310953337706671e+01  -9.7924227525389576e+00  -3.3511448449229235e+01   6.7967236833845739e+00
   6.5000000000000000e+01  -4.3772967538726867e+01  -1.0168814820332138e+01  -3.3721784278721586e+01   6.7108926963272388e+00
   6.6000000000000000e+01  -4.4237257080295542e+01  -1.0545032742007546e+01  -3.3933261851746266e+01   6.6233125341757351e+00
   6.7000000000000000e+01  -4.4703794705842903e+01  -1.0921431774542107e+01  -3.4145928149541092e+01   6.5339414958020434e+00
   6.8000000000000000e+01  -4.5172541597408646e+01  -1.1298350443610076e+01  -3.4359819991535687e+01   6.4427382666590454e+00
   6.9000000000000000e+01  -4.5643448304284313e+01  -1.1676108632512229e+01  -3.4574964505169220e+01   6.3496621740482730e+00
   7.0000000000000000e+01  -4.6116455655127972e+01  -1.2055005964419646e+01  -3.4791379598217802e+01   6.2546734381788092e+00
   7.1000000000000000e+01  -4.6591495652101081e+01  -1.2435320466009422e+01  -3.5009074433950062e+01   6.1577334171522260e+00
   7.2000000000000000e+01  -4.7068492345584538e+01  -1.2817307499608720e+01  -3.5228049909113722e+01   6.0588048441702256e+00
   7.3000000000000000e+01  -4.7547362688070969e+01  -1.3201198950271003e+01  -3.5448299134477750e+01   5.9578520554227552e+00
   7.4000000000000000e+01  -4.8028017365868315e+01  -1.3587202653646369e+01  -3.5669807917458783e+01   5.8548412072715514e+00
   7.5000000000000000e+01  -4.8510361607311630e+01  -1.3975502050076177e+01  -3.5892555246128623e+01   5.7497404815001971e+00
   7.6000000000000000e+01  -4.8994295966244103e+01  -1.4366256050010474e+01  -3.6116513773775736e+01   5.6425202775537855e+00
   7.7000000000000000e+01  -4.9479717079605173e+01  -1.4759599095772913e+01  -3.6341650303040538e+01   5.5331533908386312e+00
   7.8000000000000000e+01  -4.9966518398047619e+01  -1.5155641404526499e+01  -3.6567926268558693e+01   5.4216151762963669e+00
   7.9000000000000000e+01  -5.0454590888595270e+01  -1.5554469377404853e+01  -3.6795298216953668e+01   5.3078836966050034e+00
   8.0000000000000000e+01  -5.0943823708443155e+01  -1.5956146159864129e+01  -3.7023718282990785e+01   5.1919398544944464e+00
   8.1000000000000000e+01  -5.1434104849110604e+01  -1.6360712338516230e+01  -3.7253134660641408e+01   5.0737675087881833e+00
   8.2000000000000000e+01  -5.1925321750246603e+01  -1.6768186760028993e+01  -3.7483492067813813e+01   4.9533535739091867e+00
   8.3000000000000000e+01  -5.2417361882500920e+01  -1.7178567457921602e+01  -3.7714732203501370e+01   4.8306881027014690e+00
   8.4000000000000000e+01  -5.2910113298975240e+01  -1.7591832673560869e+01  -3.7946794196107618e+01   4.7057643525287496e+00
   8.5000000000000000e+01  -5.3403465154871917e+01  -1.8007941958105995e+01  -3.8179615041754488e+01   4.5785788347152785e+00
   8.6000000000000000e+01  -5.3897308195066380e+01  -1.8426837342543909e+01  -3.8413130031396605e+01   4.4491313474923579e+00
   8.7000000000000000e+01  -5.4391535209432014e+01  -1.8848444563589403e+01  -3.8647273165635568e+01   4.3174249927019890e+00
   8.8000000000000000e+01  -5.4886041455849799e+01  -1.9272674333699715e+01  -3.8881977556180814e+01   4.1834661765957257e+00
   8.9000000000000000e+01  -5.5380725050932035e+01  -1.9699423644032823e+01  -3.9117175812955665e+01   4.0472645951429289e+00
   9.0000000000000000e+01  -5.5875487328593486e+01  -2.0128577089792213e+01  -3.9352800415949858e+01   3.9088332043332752e+00
   9.1000000000000000e+01  -5.6370233166694142e+01  -2.0560008208007449e+01  -3.9588784070957729e+01   3.7681881760249976e+00
   9.2000000000000000e+01  -5.6864871282066765e+01  -2.0993580818342291e+01  -3.9825060048457146e+01   3.6253488399486571e+00
   9.3000000000000000e+01  -5.7359314494338953e+01  -2.1429150358268412e+01  -4.0061562504946394e+01   3.4803376125231473e+00
   9.4000000000000000e+01  -5.7853479959040520e+01  -2.1866565204460745e+01  -4.0298226786150977e+01   3.3331799131957442e+00
   9.5000000000000000e+01  -5.8347289370557370e+01  -2.2305667972885612e+01  -4.0534989711599039e+01   3.1839040690503797e+00
   9.6000000000000000e+01  -5.8840669135583759e+01  -2.2746296790807886e+01  -4.0771789840143185e+01   3.0325412084673040e+00
   9.7000000000000000e+01  -5.9333550517788659e+01  -2.3188286534304257e+01  -4.1008567716105617e+01   2.8791251446391843e+00
   9.8000000000000000e+01  -5.9825869754472457e+01  -2.3631470025838698e+01  -4.1245266095808489e+01   2.7236922497849516e+00
   9.9000000000000000e+01  -6.0317568146065319e+01  -2.4075679186566209e+01  -4.1481830154320676e+01   2.5662813209046025e+00
   1.0000000000000000e+02  -6.0808592119364640e+01  -2.4520746139080277e+01  -4.1718207672375385e+01   2.4069334379443355e+00
   1.0100000000000000e+02  -6.1298893265460045e+01  -2.4966504256534346e+01  -4.1954349203424300e+01   2.2456918152373984e+00
   1.0200000000000000e+02  -6.1788428353354398e+01  -2.5412789154841807e+01  -4.2190208220971542e+01   2.0826016471037576e+00
   1.0300000000000000e+02  -6.2277159320309671e+01  -2.5859439624969067e+01  -4.2425741246305435e+01   1.9177099484760340e+00
   1.0400000000000000e+02  -6.2765053240009074e+01  -2.6306298503062767e+01  -4.2660907956886049e+01   1.7510653914241363e+00
   1.0500000000000000e+02  -6.3252082269632844e+01  -2.6753213476499571e+01  -4.2895671275704771e+01   1.5827181384339486e+00
   1.0600000000000000e+02  -6.3738223576994493e+01  -2.7200037824363779e+01  -4.3129997441953890e+01   1.4127196732959373e+00
   1.0700000000000000e+02  -6.4223459248885206e+01  -2.7646631091480931e+01  -4.3363856063502212e+01   1.2411226304201968e+00
   1.0800000000000000e+02  -6.4707776181828564e+01  -2.8092859695444570e+01  -4.3597220151592339e+01   1.0679806234024927e+00
   1.0900000000000000e+02  -6.5191165956398208e+01  -2.8538597466347216e+01  -4.3830066138354454e+01   8.9334807361992397e-01
   1.1000000000000000e+02  -6.5673624696334826e+01  -2.8983726119607052e+01  -4.4062373877760550e+01   7.1728003961932707e-01
   1.1100000000000000e+02  -6.6155152913649232e+01  -2.9428135662245392e+01  -4.4294126630552825e+01   5.3983204804764284e-01
   1.1200000000000000e+02  -6.6635755340909157e+01  -2.9871724733708181e+01  -4.4525311033973352e+01   3.6105992680049326e-01
   1.1300000000000000e+02  -6.7115440751930549e+01  -3.0314400882291377e+01  -4.4755917056881231e+01   1.8101964109202662e-01
   1.1400000000000000e+02  -6.7594221772050929e+01  -3.0756080778540333e+01  -4.4985937941092075e+01  -2.3286693786417345e-04
   1.1500000000000000e+02  -6.8072114679174007e+01  -3.1196690367663411e+01  -4.5215370129695771e+01  -1.8264183445864646e-01
   1.1600000000000000e+02  -6.8549139196749735e+01  -3.1636164962478826e+01  -4.5444213183155782e+01  -3.6615182948486691e-01
   1.1700000000000000e+02  -6.9025318279848165e+01  -3.2074449279455166e+01  -4.5672469683999495e+01  -5.5070789715331792e-01
   1.1800000000000000e+02  -6.9500677895438912e+01  -3.2511497419818284e+01  -4.5900145130934604e+01  -7.3625570028506537e-01
   1.1900000000000000e+02  -6.9975246798008044e+01  -3.2947272798617064e+01  -4.6127247823347631e+01  -9.2274165376039718e-01
   1.2000000000000000e+02  -7.0449056301572455e+01  -3.3381748024074042e+01  -4.6353788736798421e+01  -1.1101130523150378e+00
   1.2100000000000000e+02  -7.0922140049118013e+01  -3.3814904730241437e+01  -4.6579781390716008e+01  -1.2983181913794688e+00
   1.2200000000000000e+02  -7.1394533780554468e+01  -3.4246733365566456e+01  -4.6805241708820077e+01  -1.4873064806461134e+00
   1.2300000000000000e+02  -7.1866275100068208e+01  -3.4677232940857081e+01  -4.7030187873373336e+01  -1.6770285500742705e+00
   1.2400000000000000e+02  -7.2337403243913769e+01  -3.5106410738840026e+01  -4.7254640174020494e+01  -1.8674363480916583e+00
   1.2500000000000000e+02  -7.2807958849482162e+01  -3.5534281989487809e+01  -4.7478620852046944e+01  -2.0584832317807695e+00
   1.2600000000000000e+02  -7.3277983726579862e+01  -3.5960869513231046e+01  -4.7702153940901567e+01  -2.2501240489149836e+00
   1.2700000000000000e+02  -7.3747520631676934e+01  -3.6386203335637489e+01  -4.7925265103912906e+01  -2.4423152116952185e+00
   1.2800000000000000e+02  -7.4216613045994535e+01  -3.6810320276939962e+01  -4.8147981469774621e+01  -2.6350147620976259e+00
   1.2900000000000000e+02  -7.4685304958094690e+01  -3.7233263519064096e+01  -4.8370331466810441e+01  -2.8281824288385931e+00
   1.3000000000000000e+02  -7.5153640651726448e+01  -3.7655082153541215e+01  -4.8592344656627077e+01  -3.0217796758821933e+00
   1.3100000000000000e+02  -7.5621664499602559e+01  -3.8075830713122485e+01  -4.8814051568031417e+01  -3.2157697425697958e+00
   1.3200000000000000e+02  -7.6089420763600117e+01  -3.8495568690595505e+01  -4.9035483531647898e+01  -3.4101176753977516e+00
   1.3300000000000000e+02  -7.6556953402132052e+01  -3.8914360046984726e+01  -4.9256672516313557e+01  -3.6047903515941488e+00
   1.3400000000000000e+02  -7.7024305885037421e+01  -3.9332272712915483e+01  -4.9477650967604049e+01  -3.7997564945329714e+00
   1.3500000000000000e+02  -7.7491521016556561e+01  -3.9749378085069026e+01  -4.9698451649074386e+01  -3.9949866812592862e+00
   1.3600000000000000e+02  -7.7958640766828267e+01  -4.0165750521121694e+01  -4.9919107487141133e+01  -4.1904533422404953e+00
   1.3700000000000000e+02  -7.8425706112207877e+01  -4.0581466835093579e+01  -5.0139651419778545e+01  -4.3861307535313561e+00
   1.3800000000000000e+02  -7.8892756884818340e+01  -4.0996605796357159e+01  -5.0360116249786742e+01  -4.5819950217386918e+00
   1.3900000000000000e+02  -7.9359831631596052e+01  -4.1411247634048891e+01  -5.0580534502963616e+01  -4.7780240618481535e+00
   1.4000000000000000e+02  -7.9826967483100844e+01  -4.1825473549383176e+01  -5.0800938291754107e+01  -4.9741975684314017e+00
   1.4100000000000000e+02  -8.0294200032200990e+01  -4.2239365238197038e+01  -5.1021359184704252e+01  -5.1704969803221488e+00
   1.4200000000000000e+02  -8.0761563222920842e+01  -4.2653004425428513e+01  -5.1241828082172688e+01  -5.3669054392647872e+00
   1.4300000000000000e+02  -8.1229089249565646e+01  -4.3066472413430226e+01  -5.1462375098497830e+01  -5.5634077428185478e+00
   1.4400000000000000e+02  -8.1696808465930729e+01  -4.3479849646131605e+01  -5.1683029451065877e+01  -5.7599902918314640e+00
   1.4500000000000000e+02  -8.2164749305153236e+01  -4.3893215290546742e+01  -5.1903819356476177e+01  -5.9566410329718948e+00
   1.4600000000000000e+02  -8.2632938209583301e+01  -4.4306646836596947e+01  -5.2124771934026313e+01  -6.1533493965887480e+00
   1.4700000000000000e+02  -8.3101399571164592e+01  -4.4720219717861490e+01  -5.2345913116695385e+01  -6.3501062304340579e+00
   1.4800000000000000e+02  -8.3570155681930117e+01  -4.5134006952417842e+01  -5.2567267569826981e+01  -6.5469037294787000e+00
   1.4900000000000000e+02  -8.4039226694574495e+01  -4.5548078807644906e+01  -5.2788858617723051e+01  -6.7437353624514245e+00
   1.5000000000000000e+02  -8.4508630593148325e+01  -4.5962502486565619e+01  -5.3010708177731075e+01  -6.9405957953235458e+00
   1.5100000000000000e+02  -8.4978383173280605e+01  -4.6377341839288583e+01  -5.3232836702841425e+01  -7.1374808122226199e+00
   1.5200000000000000e+02  -8.5448498032162547e+01  -4.6792657099357164e+01  -5.3455263131532831e+01  -7.3343872343822589e+00
   1.5300000000000000e+02  -8.5918986567876004e+01  -4.7208504644395539e+01  -5.3678004846396064e+01  -7.5313128371027815e+00
   1.5400000000000000e+02  -8.6389857987683740e+01  -4.7624936782902061e+01  -5.3901077639610776e+01  -7.7282562658190805e+00
   1.5500000000000000e+02  -8.6861119325167408e+01  -4.8042001567033459e+01  -5.4124495687216395e+01  -7.9252169508156136e+00
   1.5600000000000000e+02  -8.7332775465910544e+01  -4.8459742631172553e+01  -5.4348271530587240e+01  -8.1221950220265988e+00
   1.5700000000000000e+02  -8.7804829181267110e+01  -4.8878199056462499e+01  -5.4572416065221788e+01  -8.3191912232977643e+00
   1.5800000000000000e+02  -8.8277281169998076e+01  -4.9297405261688020e+01  -5.4796938537589682e+01  -8.5162068273436908e+00
   1.5900000000000000e+02  -8.8750130107107992e+01  -4.9717390918926547e+01  -5.5021846548783060e+01  -8.7132435512602129e+00
   1.6000000000000000e+02  -8.9223372700208927e+01  -5.0138180896494923e+01  -5.5247146065341695e+01  -8.9103034732359916e+00
   1.6100000000000000e+02  -8.9697003751901349e+01  -5.0559795223419407e+01  -5.5472841436693159e+01  -9.1073889506279571e+00
   1.6200000000000000e+02  -9.0171016229066566e+01  -5.0982249083192279e+01  -5.5698935419365696e+01  -9.3045025400204899e+00
   1.6300000000000000e+02  -9.0645401337234802e+01  -5.1405552826855661e+01  -5.5925429207399986e+01  -9.5016469194368938e+00
   1.6400000000000000e+02  -9.1120148601080956e+01  -5.1829712011957049e+01  -5.6152322468707681e+01  -9.6988248127857339e+00
   1.6500000000000000e+02  -9.1595245949234481e+01  -5.2254727463415598e+01  -5.6379613387213610e+01  -9.8960389175031302e+00
   1.6600000000000000e+02  -9.2070679803826664e+01  -5.2680595354492503e+01  -5.6607298710195110e+01  -1.0093291834967804e+01
   1.6700000000000000e+02  -9.2546435174245602e+01  -5.3107307311885783e+01  -5.6835373800816015e+01  -1.0290586004300106e+01
   1.6800000000000000e+02  -9.3022495754103147e+01  -5.3534850535011905e+01  -5.7063832695683331e+01  -1.0487923640018373e+01
   1.6900000000000000e+02  -9.3498844021462645e+01  -5.3963207940069402e+01  -5.7292668166091005e+01  -1.0685306673291581e+01
   1.7000000000000000e+02  -9.3975461342015706e+01  -5.4392358316888000e+01  -5.7521871783702636e+01  -1.0882736697191415e+01
   1.7100000000000000e+02  -9.4452328073952344e+01  -5.4822276504573374e+01  -5.7751433989725911e+01  -1.1080214916443261e+01
   1.7200000000000000e+02  -9.4929423674970195e+01  -5.5252933581784667e+01  -5.7981344167730597e+01  -1.1277742101347666e+01
   1.7300000000000000e+02  -9.5406726810507365e+01  -5.5684297071322128e+01  -5.8211590718665164e+01  -1.1475318546505147e+01
   1.7400000000000000e+02  -9.5884215462685461e+01  -5.6116331156470700e+01  -5.8442161139209190e+01  -1.1672944033858119e+01
   1.7500000000000000e+02  -9.6361867040042313e+01  -5.6548996910115314e+01  -5.8673042101374207e+01  -1.1870617801133498e+01
   1.7600000000000000e+02  -9.6839658486876971e+01  -5.6982252533879965e+01  -5.8904219534904158e+01  -1.2068338514390341e+01
   1.7700000000000000e+02  -9.7317566392350898e+01  -5.7416053604649967e+01  -5.9135678709959137e+01  -1.2266104246345805e+01
   1.7800000000000000e+02  -9.7795567099082206e+01  -5.7850353333098916e+01  -5.9367404321874204e+01  -1.2463912458868144e+01
   1.7900000000000000e+02  -9.8273636809892906e+01  -5.8285102821579265e+01  -5.9599380575737584e+01  -1.2661759991253124e+01
   1.8000000000000000e+02  -9.8751751693744694e+01  -5.8720251333482288e+01  -5.9831591271908323e+01  -1.2859643053073786e+01
   1.8100000000000000e+02  -9.9229887988939566e+01  -5.9155746564502458e+01  -6.0064019891197432e+01  -1.3057557221810082e+01
   1.8200000000000000e+02  -9.9708022104886282e+01  -5.9591534914278817e+01  -6.0296649679026402e+01  -1.3255497446176189e+01
   1.8300000000000000e+02  -1.0018613072067578e+02  -6.0027561762577058e+01  -6.0529463730393033e+01  -1.3453458053479995e+01
   1.8400000000000000e+02  -1.0066419088027297e+02  -6.0463771742064800e+01  -6.0762445072238251e+01  -1.3651432762328792e+01
   1.8500000000000000e+02  -1.0114218008613173e+02  -6.0900109012484627e+01  -6.0995576744783179e+01  -1.3849414700013035e+01
   1.8600000000000000e+02  -1.0162007638728358e+02  -6.1336517534073231e+01  -6.1228841882331110e+01  -1.4047396423923999e+01
   1.8700000000000000e+02  -1.0209785846478090e+02  -6.1772941332067539e+01  -6.1462223790515836e+01  -1.4245369948343495e+01
   1.8800000000000000e+02  -1.0257550571300891e+02  -6.2209324761176198e+01  -6.1695706021669039e+01  -1.4443326774264548e+01
   1.8900000000000000e+02  -1.0305299831675930e+02  -6.2645612762680521e+01  -6.1929272448573457e+01  -1.4641257924855672e+01
   1.9000000000000000e+02  -1.0353031732314622e+02  -6.3081751117483400e+01  -6.2162907334400444e+01  -1.4839153983241587e+01
   1.9100000000000000e+02  -1.0400744470963048e+02  -6.3517686686924002e+01  -6.2396595400117747e+01  -1.5037005135342593e+01
   1.9200000000000000e+02  -1.0448436344735819e+02  -6.3953367646792181e+01  -6.2630321888357443e+01  -1.5234801215069250e+01
   1.9300000000000000e+02  -1.0496105755845429e+02  -6.4388743716789349e+01  -6.2864072625222420e+01  -1.5432531753754571e+01
   1.9400000000000000e+02  -1.0543751216952708e+02  -6.4823766372588864e+01  -6.3097834075170184e+01  -1.5630186031950686e+01
   1.9500000000000000e+02  -1.0591371355876009e+02  -6.5258389052613040e+01  -6.3331593396095144e+01  -1.5827753134060391e+01
   1.9600000000000000e+02  -1.0638964919905118e+02  -6.5692567344994927e+01  -6.3565338488274534e+01  -1.6025222005937746e+01
   1.9700000000000000e+02  -1.0686530779413869e+02  -6.6126259179634445e+01  -6.3799058038645754e+01  -1.6222581513659893e+01
   1.9800000000000000e+02  -1.0734067931086776e+02  -6.6559424982457386e+01  -6.4032741563446535e+01  -1.6419820505777032e+01
   1.9900000000000000e+02  -1.0781575500527012e+02  -6.6992027839560023e+01  -6.4266379443638485e+01  -1.6616927875478524e+01
   2.0000000000000000e+02  -1.0829052744306722e+02  -6.7424033634184013e+01  -6.4499962957354029e+01  -1.6813892625108696e+01
   2.0100000000000000e+02  -1.0876499051497191e+02  -6.7855411172849557e+01  -6.4733484309300565e+01  -1.7010703931871504e+01
   2.0200000000000000e+02  -1.0923913944671614e+02  -6.8286132300984406e+01  -6.4966936651841323e+01  -1.7207351213141848e+01
   2.0300000000000000e+02  -1.0971297080422016e+02  -6.8716171992644661e+01  -6.5200314106682683e+01  -1.7403824193619794e+01
   2.0400000000000000e+02  -1.1018648249108648e+02  -6.9145508442134940e+01  -6.5433611777797651e+01  -1.7600112971884457e+01
   2.0500000000000000e+02  -1.1065967374491362e+02  -6.9574123126588063e+01  -6.5666825760879490e+01  -1.7796208085568718e+01
   2.0600000000000000e+02  -1.1113254512422651e+02  -7.0002000858150268e+01  -6.5899953150479107e+01  -1.7992100578812231e+01
   2.0700000000000000e+02  -1.1160509849459817e+02  -7.0429129821087400e+01  -6.6132992040341648e+01  -1.8187782065558817e+01
   2.0800000000000000e+02  -1.1207733700507549e+02  -7.0855501595794522e+01  -6.6365941519740019e+01  -1.8383244794328544e+01
   2.0900000000000000e+02  -1.1254926506534508e+02  -7.1281111163661450e+01  -6.6598801665367830e+01  -1.8578481710799725e+01
   2.1000000000000000e+02  -1.1302088831349695e+02  -7.1705956903060581e+01  -6.6831573531984048e+01  -1.8773486516875991e+01
   2.1100000000000000e+02  -1.1349221358312110e+02  -7.2130040562057530e+01  -6.7064259134180304e+01  -1.8968253730869421e+01
   2.1200000000000000e+02  -1.1396324886399540e+02  -7.2553367226943777e+01  -6.7296861425570327e+01  -1.9162778742493842e+01
   2.1300000000000000e+02  -1.1443400325865528e+02  -7.2975945270945346e+01  -6.7529384279244056e+01  -1.9357057866884450e+01
   2.1400000000000000e+02  -1.1490448693772075e+02  -7.3397786282444372e+01  -6.7761832455931426e+01  -1.9551088395247326e+01
   2.1500000000000000e+02  -1.1537471108842718e+02  -7.3818905003025293e+01  -6.7994211574493661e+01  -1.9744868642192383e+01
   2.1600000000000000e+02  -1.1584468786219597e+02  -7.4239319224603349e+01  -6.8226528079647451e+01  -1.9938397990101489e+01
   2.1700000000000000e+02  -1.1631443031815982e+02  -7.4659049691611187e+01  -6.8458789198220160e+01  -2.0131676929133430e+01
   2.1800000000000000e+02  -1.1678395236408699e+02  -7.5078119995004329e+01  -6.8691002906239433e+01  -2.0324707094063612e+01
   2.1900000000000000e+02  -1.1725326869450794e+02  -7.5496556436419297e+01  -6.8923177879653181e+01  -2.0517491296781944e+01
   2.2000000000000000e+02  -1.1772239472634524e+02  -7.5914387900563810e+01  -6.9155323450663232e+01  -2.0710033555940104e+01
   2.2100000000000000e+02  -1.1819134653405075e+02  -7.6331645704853884e+01  -6.9387449558561983e+01  -2.0902339117399148e+01
   2.2200000000000000e+02  -1.1866014077957604e+02  -7.6748363460793058e+01  -6.9619566698138115e+01  -2.1094414477357134e+01
   2.2300000000000000e+02  -1.1912879464635367e+02  -7.7164576901398505e+01  -6.9851685869480491e+01  -2.1286267393901170e+01
   2.2400000000000000e+02  -1.1959732576499721e+02  -7.7580323702992985e+01  -7.0083818520064142e+01  -2.1477906898829588e+01
   2.2500000000000000e+02  -1.2006575214437655e+02  -7.7995643329474547e+01  -7.0315976491055068e+01  -2.1669343299989748e+01
   2.2600000000000000e+02  -1.2053409209803587e+02  -7.8410576845793713e+01  -7.0548171959100415e+01  -2.1860588182412300e+01
   2.2700000000000000e+02  -1.2100236417241263e+02  -7.8825166720300444e+01  -7.0780417380343806e+01  -2.2051654402781210e+01
   2.2800000000000000e+02  -1.2147058707329251e+02  -7.9239456653493448e+01  -7.1012725428022989e+01  -2.2242556077041293e+01
   2.2900000000000000e+02  -1.2193877959393240e+02  -7.9653491355276373e+01  -7.1245108934062188e+01  -2.2433308564676885e+01
   2.3000000000000000e+02  -1.2240696054280906e+02  -8.0067316384011235e+01  -7.1477580830001088e+01  -2.2623928448313364e+01
   2.3100000000000000e+02  -1.2287514866948197e+02  -8.0480977921089675e+01  -7.1710154086025995e+01  -2.2814433505556337e+01
   2.3200000000000000e+02  -1.2334336259851347e+02  -8.0894522577980837e+01  -7.1942841655740423e+01  -2.3004842677423071e+01
   2.3300000000000000e+02  -1.2381162075736185e+02  -8.1307997204550958e+01  -7.2175656407749202e+01  -2.3195176031242326e+01
   2.3400000000000000e+02  -1.2427994130710769e+02  -8.1721448686121391e+01  -7.2408611075677683e+01  -2.3385454717765590e+01
   2.3500000000000000e+02  -1.2474834207736373e+02  -8.2134923747329594e+01  -7.2641718194817329e+01  -2.3575700922164366e+01
   2.3600000000000000e+02  -1.2521684050581146e+02  -8.2548468746170499e+01  -7.2874990051815629e+01  -2.3765937815150643e+01
   2.3700000000000000e+02  -1.2568545356716754e+02  -8.2962129488968174e+01  -7.3108438621246250e+01  -2.3956189492162444e+01
   2.3800000000000000e+02  -1.2615419771996534e+02  -8.3375951065250831e+01  -7.3342075518436744e+01  -2.4146480908971533e+01
   2.3900000000000000e+02  -1.2662308884722464e+02  -8.3789977634036205e+01  -7.3575911946580121e+01  -2.4336837821569425e+01
   2.4000000000000000e+02  -1.2709214220195173e+02  -8.4204252243945632e+01  -7.3809958644102707e+01  -2.4527286707296760e+01
   2.4100000000000000e+02  -1.2756137235200416e+02  -8.4618816684472506e+01  -7.4044225839201047e+01  -2.4717854695732392e+01
   2.4200000000000000e+02  -1.2803079313982806e+02  -8.5033711322400535e+01  -7.4278723201998346e+01  -2.4908569482073332e+01
   2.4300000000000000e+02  -1.2850041762425286e+02  -8.5448974902490875e+01  -7.4513459805369067e+01  -2.5099459250018676e+01
   2.4400000000000000e+02  -1.2897025804989076e+02  -8.5864644452472845e+01  -7.4748444080831788e+01  -2.5290552581292403e+01
   2.4500000000000000e+02  -1.2944032580115586e+02  -8.6280755099384294e+01  -7.4983683786373931e+01  -2.5481878364213898e+01
   2.4600000000000000e+02  -1.2991063137404353e+02  -8.6697339970653900e+01  -7.5219185964088666e+01  -2.5673465702550679e+01
   2.4700000000000000e+02  -1.3038118433655413e+02  -8.7114430035652077e+01  -7.5454956916106909e+01  -2.5865343818195306e+01
   2.4800000000000000e+02  -1.3085199330785426e+02  -8.7532054007149895e+01  -7.5691002170493263e+01  -2.6057541952500124e+01
   2.4900000000000000e+02  -1.3132306593144557e+02  -8.7950238278379146e+01  -7.5927326464611326e+01  -2.6250089263162160e+01
   2.5000000000000000e+02  -1.3179440885712037e+02  -8.8369006756602687e+01  -7.6163933715314201e+01  -2.6443014729029592e+01
   2.5100000000000000e+02  -1.3226602772530600e+02  -8.8788380824681298e+01  -7.6400827005231932e+01  -2.6636347031980158e+01
   2.5200000000000000e+02  -1.3273792715343805e+02  -8.9208379304998658e+01  -7.6638008563184329e+01  -2.6830114468004844e+01
   2.5300000000000000e+02  -1.3321011073455330e+02  -8.9629018322273907e+01  -7.6875479762921984e+01  -2.7024344825551353e+01
   2.5400000000000000e+02  -1.3368258102385875e+02  -9.0050311312536564e+01  -7.7113241110324935e+01  -2.7219065289102254e+01
   2.5500000000000000e+02  -1.3415533955351626e+02  -9.0472268979932693e+01  -7.7351292231371261e+01  -2.7414302329329900e+01
   2.5600000000000000e+02  -1.3462838682139792e+02  -9.0894899273715737e+01  -7.7589631891379909e+01  -2.7610081594800846e+01
   2.5700000000000000e+02  -1.3510172231529143e+02  -9.1318207365634407e+01  -7.7828257982322171e+01  -2.7806427808320031e+01
   2.5800000000000000e+02  -1.3557534451258320e+02  -9.1742195656936474e+01  -7.8067167541907509e+01  -2.8003364664054743e+01
   2.5900000000000000e+02  -1.3604925090922694e+02  -9.2166863800803782e+01  -7.8306356749851901e+01  -2.8200914715225643e+01
   2.6000000000000000e+02  -1.3652343802893395e+02  -9.2592208753117461e+01  -7.8545820956908287e+01  -2.8399099284756829e+01
   2.6100000000000000e+02  -1.3699790145539941e+02  -9.3018224706253875e+01  -7.8785554695651541e+01  -2.8597938355750259e+01
   2.6200000000000000e+02  -1.3747263586151152e+02  -9.3444903255402551e+01  -7.9025551703377545e+01  -2.8797450485849375e+01
   2.6300000000000000e+02  -1.3794763502961618e+02  -9.3872233444441378e+01  -7.9265804951071601e+01  -2.8997652696391164e+01
   2.6400000000000000e+02  -1.3842289189952427e+02  -9.4300201716550390e+01  -7.9506306658795708e+01  -2.9198560401797820e+01
   2.6500000000000000e+02  -1.3889839859511864e+02  -9.4728792174613233e+01  -7.9747048352390365e+01  -2.9400187309448441e+01
   2.6600000000000000e+02  -1.3937414647889011e+02  -9.5157986518568265e+01  -7.9988020865574029e+01  -2.9602545340912513e+01
   2.6700000000000000e+02  -1.3985012618157998e+02  -9.5587764244400319e+01  -8.0229214392352716e+01  -2.9805644550954916e+01
   2.6800000000000000e+02  -1.4032632765997678e+02  -9.6018102714327114e+01  -8.0470618542413064e+01  -3.0009493060475322e+01
   2.6900000000000000e+02  -1.4080274024197880e+02  -9.6448977264018652e+01  -8.0712222357603096e+01  -3.0214096986664863e+01
   2.7000000000000000e+02  -1.4127935267356455e+02  -9.6880361343135775e+01  -8.0954014367099091e+01  -3.0419460375584748e+01
   2.7100000000000000e+02  -1.4175615318579381e+02  -9.7312226742038575e+01  -8.1195982643589488e+01  -3.0625585144726763e+01
   2.7200000000000000e+02  -1.4223312953487738e+02  -9.7744543507382474e+01  -8.1438114838469701e+01  -3.0832471041072459e+01
   2.7300000000000000e+02  -1.4271026906922515e+02  -9.8177280346453330e+01  -8.1680398238928518e+01  -3.1040115583904409e+01
   2.7400000000000000e+02  -1.4318755878740950e+02  -9.8610404641970547e+01  -8.1922819825236687e+01  -3.1248514038415472e+01
   2.7500000000000000e+02  -1.4366498539820532e+02  -9.9043882635717551e+01  -8.2165366323637301e+01  -3.1457659374444589e+01
   2.7600000000000000e+02  -1.4414253537608258e+02  -9.9477679548224842e+01  -8.2408024247299807e+01  -3.1667542250450147e+01
   2.7700000000000000e+02  -1.4462019504225910e+02  -9.9911759927502743e+01  -8.2650779981302279e+01  -3.1878150989505194e+01
   2.7800000000000000e+02  -1.4509795059596621e+02  -1.0034608752931118e+02  -8.2893619809512344e+01  -3.2089471579392423e+01
   2.7900000000000000e+02  -1.4557578820904749e+02  -1.0078062583171521e+02  -8.3136529988742595e+01  -3.2301487657071725e+01
   2.8000000000000000e+02  -1.4605369406534905e+02  -1.0121533788172792e+02  -8.3379496832466131e+01  -3.2514180527110817e+01
   2.8100000000000000e+02  -1.4653165443950087e+02  -1.0165018670862375e+02  -8.3622506696243931e+01  -3.2727529174887614e+01
   2.8200000000000000e+02  -1.4700965575862523e+02  -1.0208513536808516e+02  -8.3865546130764912e+01  -3.2941510274120574e+01
   2.8300000000000000e+02  -1.4748768464822811e+02  -1.0252014729857879e+02  -8.4108601853239293e+01  -3.3156098236294447e+01
   2.8400000000000000e+02  -1.4796572800743269e+02  -1.0295518615014979e+02  -8.4351660871413088e+01  -3.3371265239951903e+01
   2.8500000000000000e+02  -1.4844377306846417e+02  -1.0339021636870950e+02  -8.4594710494380706e+01  -3.3586981265319977e+01
   2.8600000000000000e+02  -1.4892180745499846e+02  -1.0382520309091970e+02  -8.4837738430813872e+01  -3.3803214183763608e+01
   2.8700000000000000e+02  -1.4939981923249732e+02  -1.0426011235831504e+02  -8.5080732795047169e+01  -3.4019929768246904e+01
   2.8800000000000000e+02  -1.4987779695947668e+02  -1.0469491138727392e+02  -8.5323682193561666e+01  -3.4237091816833754e+01
   2.8900000000000000e+02  -1.5035572975952815e+02  -1.0512956863633138e+02  -8.5566575785948899e+01  -3.4454662200543602e+01
   2.9000000000000000e+02  -1.5083360735113013e+02  -1.0556405383512725e+02  -8.5809403285874978e+01  -3.4672600946043246e+01
   2.9100000000000000e+02  -1.5131142011224085e+02  -1.0599833846304296e+02  -8.6052155064154633e+01  -3.4890866358587097e+01
   2.9200000000000000e+02  -1.5178915911749550e+02  -1.0643239559686370e+02  -8.6294822165669785e+01  -3.5109415093941877e+01
   2.9300000000000000e+02  -1.5226681616842049e+02  -1.0686620009051637e+02  -8.6537396351419133e+01  -3.5328202281099301e+01
   2.9400000000000000e+02  -1.5274438386289603e+02  -1.0729972874724504e+02  -8.6779870129731620e+01  -3.5547181637744906e+01
   2.9500000000000000e+02  -1.5322185561309132e+02  -1.0773296050426583e+02  -8.7022236837303495e+01  -3.5766305588042137e+01
   2.9600000000000000e+02  -1.5369922566390576e+02  -1.0816587623279685e+02  -8.7264490604230446e+01  -3.5985525406714686e+01
   2.9700000000000000e+02  -1.5417648915058933e+02  -1.0859845922631141e+02  -8.7506626458224332e+01  -3.6204791339009162e+01
   2.9800000000000000e+02  -1.5465364211191692e+02  -1.0903069502834120e+02  -8.7748640293459829e+01  -3.6424052738604161e+01
   2.9900000000000000e+02  -1.5513068150662025e+02  -1.0946257159878189e+02  -8.7990528929108393e+01  -3.6643258235013157e+01
   3.0000000000000000e+02  -1.5560760523772356e+02  -1.0989407924473707e+02  -8.8232290110721934e+01  -3.6862355877699464e+01
   3.0100000000000000e+02  -1.5608441218969389e+02  -1.1032521079043894e+02  -8.8473922521632062e+01  -3.7081293280918274e+01
   3.0200000000000000e+02  -1.5656110215145901e+02  -1.1075596161384144e+02  -8.8715425844363807e+01  -3.7300017795046408e+01
   3.0300000000000000e+02  -1.5703767594531183e+02  -1.1118632968143018e+02  -8.8956800691447015e+01  -3.7518476684640525e+01
   3.0400000000000000e+02  -1.5751413536485720e+02  -1.1161631526104998e+02  -8.9198048658938376e+01  -3.7736617266578691e+01
   3.0500000000000000e+02  -1.5799048312920257e+02  -1.1204592145871135e+02  -8.9439172359062525e+01  -3.7954387117093361e+01
   3.0600000000000000e+02  -1.5846672296847149e+02  -1.1247515374247638e+02  -8.9680175325887291e+01  -3.8171734199441033e+01
   3.0700000000000000e+02  -1.5894285953304743e+02  -1.1290401997296527e+02  -8.9921062070213623e+01  -3.8388607092629471e+01
   3.0800000000000000e+02  -1.5941889845132704e+02  -1.1333253070940202e+02  -9.0161838072893119e+01  -3.8604955125860201e+01
   3.0900000000000000e+02  -1.5989484622452321e+02  -1.1376069862624121e+02  -9.0402509733782793e+01  -3.8820728587170464e+01
   3.1000000000000000e+02  -1.6037071028412666e+02  -1.1418853888670293e+02  -9.0643084414020350e+01  -3.9035878866578649e+01
   3.1100000000000000e+02  -1.6084649890562136e+02  -1.1461606890566020e+02  -9.0883570280173060e+01  -3.9250358654631675e+01
   3.1200000000000000e+02  -1.6132222121600878e+02  -1.1504330802009963e+02  -9.1123976445741903e+01  -3.9464122124732768e+01
   3.1300000000000000e+02  -1.6179788714880772e+02  -1.1547027785676642e+02  -9.1364312828183614e+01  -3.9677125097221492e+01
   3.1400000000000000e+02  -1.6227350736702618e+02  -1.1589700183513560e+02  -9.1604590158357666e+01  -3.9889325188322523e+01
   3.1500000000000000e+02  -1.6274909329161474e+02  -1.1632350514410638e+02  -9.1844819877874471e+01  -4.0100681999510819e+01
   3.1600000000000000e+02  -1.6322465697360647e+02  -1.1674981471261299e+02  -9.2085014190871107e+01  -4.0311157277096441e+01
   3.1700000000000000e+02  -1.6370021112568796e+02  -1.1717595886836355e+02  -9.2325185947562858e+01  -4.0520715103433957e+01
   3.1800000000000000e+02  -1.6417576896834396e+02  -1.1760196726299128e+02  -9.2565348652125664e+01  -4.0729321982275529e+01
   3.1900000000000000e+02  -1.6465134431770437e+02  -1.1802787092902312e+02  -9.2805516320478390e+01  -4.0936947053335835e+01
   3.2000000000000000e+02  -1.6512695139044274e+02  -1.1845370166844674e+02  -9.3045703492962431e+01  -4.1143562171219330e+01
   3.2100000000000000e+02  -1.6560260478720519e+02  -1.1887949204796891e+02  -9.3285925194403234e+01  -4.1349142098722240e+01
   3.2200000000000000e+02  -1.6607831943531104e+02  -1.1930527552725871e+02  -9.3526196794104536e+01  -4.1553664617747252e+01
   3.2300000000000000e+02  -1.6655411061340422e+02  -1.1973108574581468e+02  -9.3766534060805185e+01  -4.1757110610440897e+01
   3.2400000000000000e+02  -1.6702999367902780e+02  -1.2015695667507561e+02  -9.4006952921297099e+01  -4.1959464230262803e+01
   3.2500000000000000e+02  -1.6750598415168278e+02  -1.2058292239075203e+02  -9.4247469553948676e+01  -4.2160712930680440e+01
   3.2600000000000000e+02  -1.6798209762988310e+02  -1.2100901645358869e+02  -9.4488100277646524e+01  -4.2360847612403468e+01
   3.2700000000000000e+02  -1.6845834971545273e+02  -1.2143527243407686e+02  -9.4728861448033896e+01  -4.2559862708212883e+01
   3.2800000000000000e+02  -1.6893475584471850e+02  -1.2186172291292485e+02  -9.4969769369702149e+01  -4.2757756170877293e+01
   3.2900000000000000e+02  -1.6941133138204259e+02  -1.2228840000443421e+02  -9.5210840277734818e+01  -4.2954529645298351e+01
   3.3000000000000000e+02  -1.6988809140959719e+02  -1.2271533456619369e+02  -9.5452090301190339e+01  -4.3150188437857139e+01
   3.3100000000000000e+02  -1.7036505073225968e+02  -1.2314255619831431e+02  -9.5693535250705125e+01  -4.3344741502664803e+01
   3.3200000000000000e+02  -1.7084222374077783e+02  -1.2357009307726040e+02  -9.5935190684439178e+01  -4.3538201623037651e+01
   3.3300000000000000e+02  -1.7131962445103977e+02  -1.2399797191211997e+02  -9.6177071756495067e+01  -4.3730585242861920e+01
   3.3400000000000000e+02  -1.7179726628406326e+02  -1.2442621718066695e+02  -9.6419193191538170e+01  -4.3921912551640929e+01
   3.3500000000000000e+02  -1.7227516215630010e+02  -1.2485485167032891e+02  -9.6661569203534285e+01  -4.4112207450679819e+01
   3.3600000000000000e+02  -1.7275332427987996e+02  -1.2528389573224968e+02  -9.6904213361832532e+01  -4.4301497494461586e+01
   3.3700000000000000e+02  -1.7323176415741401e+02  -1.2571336751958231e+02  -9.7147138628185346e+01  -4.4489813867529577e+01
   3.3800000000000000e+02  -1.7371049259351329e+02  -1.2614328253705844e+02  -9.7390357289198334e+01  -4.4677191327826591e+01
   3.3900000000000000e+02  -1.7418951947839636e+02  -1.2657365348122900e+02  -9.7633880735227763e+01  -4.4863668015061435e+01
   3.4000000000000000e+02  -1.7466885387433635e+02  -1.2700449009706909e+02  -9.7877719641201679e+01  -4.5049285582064854e+01
   3.4100000000000000e+02  -1.7514850383717450e+02  -1.2743579951300308e+02  -9.8121883760195118e+01  -4.5234088833105332e+01
   3.4200000000000000e+02  -1.7562847652240379e+02  -1.2786758543463887e+02  -9.8366381843536928e+01  -4.5418125767844060e+01
   3.4300000000000000e+02  -1.7610877802241552e+02  -1.2829984847279707e+02  -9.8611221702613719e+01  -4.5601447411322738e+01
   3.4400000000000000e+02  -1.7658941337666403e+02  -1.2873258601167620e+02  -9.8856410030971432e+01  -4.5784107656308706e+01
   3.4500000000000000e+02  -1.7707038651410778e+02  -1.2916579172521713e+02  -9.9101952581307401e+01  -4.5966162966955054e+01
   3.4600000000000000e+02  -1.7755170021551751e+02  -1.2959945662368739e+02  -9.9347853887353239e+01  -4.6147672478945367e+01
   3.4700000000000000e+02  -1.7803335613202040e+02  -1.3003356741049987e+02  -9.9594117387470277e+01  -4.6328697517157636e+01
   3.4800000000000000e+02  -1.7851535473995281e+02  -1.3046810777061935e+02  -9.9840745298425844e+01  -4.6509301603696997e+01
   3.4900000000000000e+02  -1.7899769527471645e+02  -1.3090305790304907e+02  -1.0008773867512431e+02  -4.6689550110033665e+01
   3.5000000000000000e+02  -1.7948037592392538e+02  -1.3133839439289619e+02  -1.0033509737999617e+02  -4.6869510011772903e+01
   3.5100000000000000e+02  -1.7996339349579748e+02  -1.3177409069483906e+02  -1.0058282004880969e+02  -4.7049249840219403e+01
   3.5200000000000000e+02  -1.8044674372099274e+02  -1.3221011681398210e+02  -1.0083090405549714e+02  -4.7228839169102969e+01
   3.5300000000000000e+02  -1.8093042107907397e+02  -1.3264643930126581e+02  -1.0107934566487494e+02  -4.7408348472811227e+01
   3.5400000000000000e+02  -1.8141441894077107e+02  -1.3308302181083920e+02  -1.0132813973492924e+02  -4.7587848906366432e+01
   3.5500000000000000e+02  -1.8189872941200051e+02  -1.3351982499962020e+02  -1.0157728018773786e+02  -4.7767411995261156e+01
   3.5600000000000000e+02  -1.8238334363376978e+02  -1.3395680604013461e+02  -1.0182675955356952e+02  -4.7947109209592782e+01
   3.5700000000000000e+02  -1.8286825156981996e+02  -1.3439391994924679e+02  -1.0207656927951764e+02  -4.8127011934632463e+01
   3.5800000000000000e+02  -1.8335344215005773e+02  -1.3483111976050469e+02  -1.0232669977110420e+02  -4.8307190839050307e+01
   3.5900000000000000e+02  -1.8383890321901842e+02  -1.3526835443207838e+02  -1.0257714028557415e+02  -4.8487715939845543e+01
   3.6000000000000000e+02  -1.8432462189663758e+02  -1.3570557298465701e+02  -1.0282787891658710e+02  -4.8668655936565969e+01
   3.6100000000000000e+02  -1.8481058421837562e+02  -1.3614272054653188e+02  -1.0307890316719160e+02  -4.8850078146991720e+01
   3.6200000000000000e+02  -1.8529677536363775e+02  -1.3657974206875269e+02  -1.0333019918963848e+02  -4.9032048177156000e+01
   3.6300000000000000e+02  -1.8578317999192984e+02  -1.3701658064003803e+02  -1.0358175245623471e+02  -4.9214629442882966e+01
   3.6400000000000000e+02  -1.8626978179502191e+02  -1.3745317800695767e+02  -1.0383354771507615e+02  -4.9397883015297211e+01
   3.6500000000000000e+02  -1.8675656412456257e+02  -1.3788947577680409e+02  -1.0408556887445862e+02  -4.9581867226012974e+01
   3.6600000000000000e+02  -1.8724350955398285e+02  -1.3832541489104190e+02  -1.0433779919597058e+02  -4.9766637523008470e+01
   3.6700000000000000e+02  -1.8773060050933339e+02  -1.3876093638898186e+02  -1.0459022158347510e+02  -4.9952246005726437e+01
   3.6800000000000000e+02  -1.8821781885133271e+02  -1.3919598115032269e+02  -1.0484281821121000e+02  -5.0138741131215696e+01
   3.6900000000000000e+02  -1.8870514633400157e+02  -1.3963049091397366e+02  -1.0509557108627250e+02  -5.0326167579743966e+01
   3.7000000000000000e+02  -1.8919256450863790e+02  -1.4006440903221940e+02  -1.0534846175009839e+02  -5.0514565962445701e+01
   3.7100000000000000e+02  -1.8968005500158375e+02  -1.4049767923078579e+02  -1.0560147177685339e+02  -5.0703972387271065e+01
   3.7200000000000000e+02  -1.9016759941020965e+02  -1.4093024748126322e+02  -1.0585458252526253e+02  -5.0894418402025565e+01
   3.7300000000000000e+02  -1.9065517960719538e+02  -1.4136206157891286e+02  -1.0610777536207215e+02  -5.1085930742876926e+01
   3.7400000000000000e+02  -1.9114277765119954e+02  -1.4179307252260739e+02  -1.0636103196552826e+02  -5.1278531101826047e+01
   3.7500000000000000e+02  -1.9163037613546976e+02  -1.4222323414044391e+02  -1.0661433416512455e+02  -5.1472235882056253e+01
   3.7600000000000000e+02  -1.9211795810308135e+02  -1.4265250200140582e+02  -1.0686766396079825e+02  -5.1667055987895253e+01
   3.7700000000000000e+02  -1.9260550726487230e+02  -1.4308083715820661e+02  -1.0712100423112021e+02  -5.1862996993418463e+01
   3.7800000000000000e+02  -1.9309300805418343e+02  -1.4350820395674592e+02  -1.0737433826844820e+02  -5.2060058514036299e+01
   3.7900000000000000e+02  -1.9358044577795852e+02  -1.4393457130025169e+02  -1.0762764972183346e+02  -5.2258234667880103e+01
   3.8000000000000000e+02  -1.9406780684348990e+02  -1.4435991192956286e+02  -1.0788092358081613e+02  -5.2457513414154462e+01
   3.8100000000000000e+02  -1.9455507832341175e+02  -1.4478420542904391e+02  -1.0813414560601367e+02  -5.2657876901599749e+01
   3.8200000000000000e+02  -1.9504224909225584e+02  -1.4520743368241480e+02  -1.0838730225991706e+02  -5.2859301367271513e+01
   3.8300000000000000e+02  -1.9552930868536330e+02  -1.4562958743236962e+02  -1.0864038145447799e+02  -5.3061757077878084e+01
   3.8400000000000000e+02  -1.9601624835181357e+02  -1.4605066141067380e+02  -1.0889337232085877e+02  -5.3265208449085463e+01
   3.8500000000000000e+02  -1.9650306084870314e+02  -1.4647065652833598e+02  -1.0914626503449746e+02  -5.3469613876132513e+01
   3.8600000000000000e+02  -1.9698974018530848e+02  -1.4688958030305841e+02  -1.0939905150308513e+02  -5.3674926165880876e+01
   3.8700000000000000e+02  -1.9747628222200044e+02  -1.4730744629815851e+02  -1.0965172502526866e+02  -5.3881092657112561e+01
   3.8800000000000000e+02  -1.9796268450869627e+02  -1.4772427648215316e+02  -1.0990428016426640e+02  -5.4088054735487376e+01
   3.8900000000000000e+02  -1.9844894623706250e+02  -1.4814009739958846e+02  -1.1015671356755784e+02  -5.4295749242574018e+01
   3.9000000000000000e+02  -1.9893506844340948e+02  -1.4855494172014355e+02  -1.1040902331706512e+02  -5.4504107460471729e+01
   3.9100000000000000e+02  -1.9942105408091140e+02  -1.4896885222276492e+02  -1.1066120925356883e+02  -5.4713056141829384e+01
   3.9200000000000000e+02  -1.9990690797163575e+02  -1.4938187518695133e+02  -1.1091327294092419e+02  -5.4922517624697647e+01
   3.9300000000000000e+02  -2.0039263660255079e+02  -1.4979406526344934e+02  -1.1116521812655897e+02  -5.5132409969103293e+01
   3.9400000000000000e+02  -2.0087824883103266e+02  -1.5020548386072502e+02  -1.1141704992875400e+02  -5.5342647820425242e+01
   3.9500000000000000e+02  -2.0136375499522862e+02  -1.5061619774636975e+02  -1.1166877570244769e+02  -5.5553142333241922e+01
   3.9600000000000000e+02  -2.0184916758876514e+02  -1.5102628159146346e+02  -1.1192040417054238e+02  -5.5763801427925387e+01
   3.9700000000000000e+02  -2.0233450094367876e+02  -1.5143581387870518e+02  -1.1217194625257886e+02  -5.5974531485181046e+01
   3.9800000000000000e+02  -2.0281977122464016e+02  -1.5184488121914515e+02  -1.1242341476820964e+02  -5.6185235945250440e+01
   3.9900000000000000e+02  -2.0330499649336213e+02  -1.5225357358743534e+02  -1.1267482430813256e+02  -5.6395817555177672e+01
   4.0000000000000000e+02  -2.0379019636138995e+02  -1.5266198716539370e+02  -1.1292619058068807e+02  -5.6606177961472724e+01
   4.0100000000000000e+02  -2.0427539218937434e+02  -1.5307022257026486e+02  -1.1317753182232734e+02  -5.6816218940914084e+01
   4.0200000000000000e+02  -2.0476060707551116e+02  -1.5347838322415893e+02  -1.1342886738312045e+02  -5.7025842037281592e+01
   4.0300000000000000e+02  -2.0524586540113083e+02  -1.5388657806041280e+02  -1.1368021798506994e+02  -5.7234950331897892e+01
   4.0400000000000000e+02  -2.0573119292048344e+02  -1.5429491735198690e+02  -1.1393160654790189e+02  -5.7443448383190969e+01
   4.0500000000000000e+02  -2.0621661673651775e+02  -1.5470351399926807e+02  -1.1418305598874474e+02  -5.7651243000621633e+01
   4.0600000000000000e+02  -2.0670216475666490e+02  -1.5511248253638399e+02  -1.1443459150563613e+02  -5.7858244170756947e+01
   4.0700000000000000e+02  -2.0718786606230975e+02  -1.5552193734697909e+02  -1.1468623891814661e+02  -5.8064365685266097e+01
   4.0800000000000000e+02  -2.0767375084370866e+02  -1.5593199483643525e+02  -1.1493802437146977e+02  -5.8269525376629062e+01
   4.0900000000000000e+02  -2.0815984897106577e+02  -1.5634276860429583e+02  -1.1518997552756790e+02  -5.8473646633967618e+01
   4.1000000000000000e+02  -2.0864619156605403e+02  -1.5675437057908519e+02  -1.1544212009534363e+02  -5.8676658514155903e+01
   4.1100000000000000e+02  -2.0913280923609489e+02  -1.5716691083825680e+02  -1.1569448638096365e+02  -5.8878496584658549e+01
   4.1200000000000000e+02  -2.0961973333544319e+02  -1.5758049465035944e+02  -1.1594710221822183e+02  -5.9079103737481034e+01
   4.1300000000000000e+02  -2.1010699403697129e+02  -1.5799522676903686e+02  -1.1619999615178344e+02  -5.9278430997991492e+01
   4.1400000000000000e+02  -2.1059462196238729e+02  -1.5841119945572152e+02  -1.1645319592970849e+02  -5.9476437149924607e+01
   4.1500000000000000e+02  -2.1108264640155505e+02  -1.5882850727416292e+02  -1.1670672836568276e+02  -5.9673091176642828e+01
   4.1600000000000000e+02  -2.1157109580695359e+02  -1.5924722694005303e+02  -1.1696062074411969e+02  -5.9868371954191545e+01
   4.1700000000000000e+02  -2.1205999746701576e+02  -1.5966743534311155e+02  -1.1721489782971751e+02  -6.0062267251698074e+01
   4.1800000000000000e+02  -2.1254937733191503e+02  -1.6008919807318384e+02  -1.1746958404165031e+02  -6.0254777382473463e+01
   4.1900000000000000e+02  -2.1303925950128158e+02  -1.6051256608197559e+02  -1.1772470265552347e+02  -6.0445913335268699e+01
   4.2000000000000000e+02  -2.1352966610345163e+02  -1.6093758599537315e+02  -1.1798027405610185e+02  -6.0635698509074757e+01
   4.2100000000000000e+02  -2.1402061719983161e+02  -1.6136428160218713e+02  -1.1823631692359842e+02  -6.0824167262346933e+01
   4.2200000000000000e+02  -2.1451213031413459e+02  -1.6179267677316662e+02  -1.1849284946130942e+02  -6.1011368018086898e+01
   4.2300000000000000e+02  -2.1500421995983368e+02  -1.6222277061082698e+02  -1.1874988497157835e+02  -6.1197360698101676e+01
   4.2400000000000000e+02  -2.1549689856622777e+02  -1.6265455441125991e+02  -1.1900743537251294e+02  -6.1382218861544715e+01
   4.2500000000000000e+02  -2.1599017424267856e+02  -1.6308799821773150e+02  -1.1926550990889181e+02  -6.1566028532542845e+01
   4.2600000000000000e+02  -2.1648405350707139e+02  -1.6352306052618098e+02  -1.1952411417525023e+02  -6.1748888930848011e+01
   4.2700000000000000e+02  -2.1697853718943298e+02  -1.6395968191612158e+02  -1.1978325098433619e+02  -6.1930912025261748e+01
   4.2800000000000000e+02  -2.1747362428085219e+02  -1.6439778785944847e+02  -1.2004291912204332e+02  -6.2112222237629254e+01
   4.2900000000000000e+02  -2.1796930859491610e+02  -1.6483728119813310e+02  -1.2030311462801698e+02  -6.2292956634020726e+01
   4.3000000000000000e+02  -2.1846558084295785e+02  -1.6527805213140675e+02  -1.2056382916424074e+02  -6.2473263093225086e+01
   4.3100000000000000e+02  -2.1896242804664786e+02  -1.6571997289460069e+02  -1.2082505092993351e+02  -6.2653301443230276e+01
   4.3200000000000000e+02  -2.1945983162314911e+02  -1.6616289892082546e+02  -1.2108676472969218e+02  -6.2833241801948077e+01
   4.3300000000000000e+02  -2.1995777012838118e+02  -1.6660666407726956e+02  -1.2134895153248142e+02  -6.3013264049058847e+01
   4.3400000000000000e+02  -2.2045621774392202e+02  -1.6705109116650291e+02  -1.2161158768105493e+02  -6.3193556352541066e+01
   4.3500000000000000e+02  -2.2095514378753123e+02  -1.6749598150150086e+02  -1.2187464615005855e+02  -6.3374314545870192e+01
   4.3600000000000000e+02  -2.2145451463456041e+02  -1.6794112905021430e+02  -1.2213809560879290e+02  -6.3555740830834580e+01
   4.3700000000000000e+02  -2.2195429136027258e+02  -1.6838630908137475e+02  -1.2240190311084609e+02  -6.3738042441400097e+01
   4.3800000000000000e+02  -2.2245443349073389e+02  -1.6883128036226302e+02  -1.2266602892256074e+02  -6.3921429822549356e+01
   4.3900000000000000e+02  -2.2295489504999600e+02  -1.6927579542524552e+02  -1.2293043522136976e+02  -6.4106114471249754e+01
   4.4000000000000000e+02  -2.2345562625192278e+02  -1.6971959516031487e+02  -1.2319507475236549e+02  -6.4292309098888012e+01
   4.4100000000000000e+02  -2.2395657708568979e+02  -1.7016241324941242e+02  -1.2345990268881141e+02  -6.4480222844467264e+01
   4.4200000000000000e+02  -2.2445769232492259e+02  -1.7060398009540162e+02  -1.2372486995212886e+02  -6.4670061159160255e+01
   4.4300000000000000e+02  -2.2495891510259253e+02  -1.7104401728878091e+02  -1.2398992658714226e+02  -6.4862023126173270e+01
   4.4400000000000000e+02  -2.2546018890981355e+02  -1.7148224804169843e+02  -1.2425501989140938e+02  -6.5056298718472689e+01
   4.4500000000000000e+02  -2.2596145238064798e+02  -1.7191840102641692e+02  -1.2452009715674336e+02  -6.5253066868143449e+01
   4.4600000000000000e+02  -2.2646264602881445e+02  -1.7235220534013928e+02  -1.2478510560305983e+02  -6.5452492565647944e+01
   4.4700000000000000e+02  -2.2696370998511304e+02  -1.7278340178690107e+02  -1.2504999204489125e+02  -6.5654725012707715e+01
   4.4800000000000000e+02  -2.2746458470908635e+02  -1.7321174693801112e+02  -1.2531470524468726e+02  -6.5859891805806413e+01
   4.4900000000000000e+02  -2.2796521245004254e+02  -1.7363699634040347e+02  -1.2557919566407614e+02  -6.6068101115117813e+01
   4.5000000000000000e+02  -2.2846553610434495e+02  -1.7405895174465047e+02  -1.2584341586056080e+02  -6.6279435445048662e+01
   4.5100000000000000e+02  -2.2896550373427158e+02  -1.7447741810920834e+02  -1.2610732213087620e+02  -6.6493948803381912e+01
   4.5200000000000000e+02  -2.2946506641600138e+02  -1.7489223450962893e+02  -1.2637087554858438e+02  -6.6711666087412524e+01
   4.5300000000000000e+02  -2.2996417843293409e+02  -1.7530327565250911e+02  -1.2663404134482242e+02  -6.6932578549082393e+01
   4.5400000000000000e+02  -2.3046280190933433e+02  -1.7571044739284653e+02  -1.2689679068830266e+02  -6.7156640862461686e+01
   4.5500000000000000e+02  -2.3096090456606913e+02  -1.7611370567450433e+02  -1.2715910402746486e+02  -6.7383770206426917e+01
   4.5600000000000000e+02  -2.3145846117815708e+02  -1.7651304338437316e+02  -1.2742096821527791e+02  -6.7613843191172407e+01
   4.5700000000000000e+02  -2.3195545537597025e+02  -1.7690850811105099e+02  -1.2768237787286073e+02  -6.7846693658613702e+01
   4.5800000000000000e+02  -2.3245188055663507e+02  -1.7730019438493801e+02  -1.2794333979773837e+02  -6.8082110897753253e+01
   4.5900000000000000e+02  -2.3294773938207337e+02  -1.7768826657991661e+02  -1.2820387168908624e+02  -6.8319838303610382e+01
   4.6000000000000000e+02  -2.3344304639941731e+02  -1.7807295311961161e+02  -1.2846400028576866e+02  -6.8559571480903642e+01
   4.6100000000000000e+02  -2.3393782661065288e+02  -1.7845451960350604e+02  -1.2872376692749518e+02  -6.8800960672906697e+01
   4.6200000000000000e+02  -2.3443212008703597e+02  -1.7883333966748620e+02  -1.2898322656609903e+02  -6.9043606418702865e+01
   4.6300000000000000e+02  -2.3492597791387999e+02  -1.7920983700542098e+02  -1.2924244626224697e+02  -6.9287061507091352e+01
   4.6400000000000000e+02  -2.3541946485048729e+02  -1.7958449928852482e+02  -1.2950150640152262e+02  -6.9530837150329603e+01
   4.6500000000000000e+02  -2.3591266065730375e+02  -1.7995790184695085e+02  -1.2976050737317064e+02  -6.9774397403901943e+01
   4.6600000000000000e+02  -2.3640565730741181e+02  -1.8033069396629821e+02  -1.3001955761793127e+02  -7.0017168234274351e+01
   4.6700000000000000e+02  -2.3689856326403199e+02  -1.8070357780937238e+02  -1.3027878331259589e+02  -7.0258539686274318e+01
   4.6800000000000000e+02  -2.3739149829728947e+02  -1.8107734784743332e+02  -1.3053832499365384e+02  -7.0497871496202094e+01
   4.6900000000000000e+02  -2.3788459455742557e+02  -1.8145284735550703e+02  -1.3079833563579027e+02  -7.0734500002721319e+01
   4.7000000000000000e+02  -2.3837799954900410e+02  -1.8183098609134021e+02  -1.3105898095008598e+02  -7.0967745801045538e+01
   4.7100000000000000e+02  -2.3887186603005250e+02  -1.8221271804463015e+02  -1.3132043674011848e+02  -7.1196926185110428e+01
   4.7200000000000000e+02  -2.3936636046083700e+02  -1.8259904285577332e+02  -1.3158288978420234e+02  -7.1421363727048131e+01
   4.7300000000000000e+02  -2.3986165148764732e+02  -1.8299098997975506e+02  -1.3184653156229271e+02  -7.1640403443077048e+01
   4.7400000000000000e+02  -2.4035791361473801e+02  -1.8338959716858656e+02  -1.3211155779782706e+02  -7.1853425786221720e+01
   4.7500000000000000e+02  -2.4085531848120527e+02  -1.8379590220974248e+02  -1.3237816275051824e+02  -7.2059868226321413e+01
   4.7600000000000000e+02  -2.4135403578323402e+02  -1.8421090714082763e+02  -1.3264654073816936e+02  -7.2259244637295026e+01
   4.7700000000000000e+02  -2.4185422424072627e+02  -1.8463557126703023e+02  -1.3291686666864328e+02  -7.2451169593791690e+01
   4.7800000000000000e+02  -2.4235602850134822e+02  -1.8507076617524595e+02  -1.3318931276869512e+02  -7.2635386065066427e+01
   4.7900000000000000e+02  -2.4285956953938842e+02  -1.8551724560022555e+02  -1.3346401641129347e+02  -7.2811797384094604e+01
   4.8000000000000000e+02  -2.4336493909121694e+02  -1.8597561607608000e+02  -1.3374108936541569e+02  -7.2980498173197986e+01
   4.8100000000000000e+02  -2.4387218912259263e+02  -1.8644627357865008e+02  -1.3402060459675604e+02  -7.3141820201850408e+01
   4.8200000000000000e+02  -2.4438132054763278e+02  -1.8692936612146326e+02  -1.3430257792414830e+02  -7.3296367036040522e+01
   4.8300000000000000e+02  -2.4489227864588392e+02  -1.8742472976963410e+02  -1.3458696753243268e+02  -7.3445067790932555e+01
   4.8400000000000000e+02  -2.4540492866660455e+02  -1.8793182830657543e+02  -1.3487365179045787e+02  -7.3589226510584567e+01
   4.8500000000000000e+02  -2.4591904775126636e+02  -1.8844968308255798e+02  -1.3516241505931549e+02  -7.3730584679249176e+01
   4.8600000000000000e+02  -2.4643430910133006e+02  -1.8897677966155172e+02  -1.3545293466843674e+02  -7.3871383872129741e+01
   4.8700000000000000e+02  -2.4695026125162480e+02  -1.8951099585792059e+02  -1.3574475750270415e+02  -7.4014434269655979e+01
   4.8800000000000000e+02  -2.4746630492963359e+02  -1.9004946887310447e+02  -1.3603727858095172e+02  -7.4163197120163545e+01
   4.8900000000000000e+02  -2.4798167588979189e+02  -1.9058853694983364e+02  -1.3632972168269373e+02  -7.4321869160879942e+01
   4.9000000000000000e+02  -2.4849541422989648e+02  -1.9112355804655172e+02  -1.3662110298943307e+02  -7.4495472149321387e+01
   4.9100000000000000e+02  -2.4900633983935899e+02  -1.9164881301907289e+02  -1.3691021098618299e+02  -7.4689960172520941e+01
   4.9200000000000000e+02  -2.4951301704566831e+02  -1.9215732521843867e+02  -1.3719557614314593e+02  -7.4912329748640062e+01
   4.9300000000000000e+02  -2.5001372563214184e+02  -1.9264074786824810e+02  -1.3747542149704188e+02  -7.5170736086216507e+01
   4.9400000000000000e+02  -2.5050641895921225e+02  -1.9308911789926515e+02  -1.3774763519226209e+02  -7.5474630864341933e+01
   4.9500000000000000e+02  -2.5098868755238868e+02  -1.9349072702349289e+02  -1.3800972484503521e+02  -7.5834901580664237e+01
   4.9600000000000000e+02  -2.5145770663070189e+02  -1.9383181493942664e+02  -1.3825877282042583e+02  -7.6264024707884857e+01
   4.9700000000000000e+02  -2.5191019347646537e+02  -1.9409645098012578e+02  -1.3849137279101652e+02  -7.6776238684041218e+01
   4.9800000000000000e+02  -2.5234235045411901e+02  -1.9426615578475761e+02  -1.3870359133405157e+02  -7.7387718571866159e+01
   4.9900000000000000e+02  -2.5274980857529945e+02  -1.9431973439413770e+02  -1.3889088899630570e+02  -7.8116775330592304e+01
   5.0000000000000000e+02  -2.5312755958447656e+02  -1.9423290103362996e+02  -1.3904807265865028e+02  -7.8984061852870425e+01

